Exploiting topology awareness for routing in LEO satellite constellations

Low Earth Orbit (LEO) satellite constellations combine great flexibility and global coverage with short propagation delays when compared to satellites deployed in higher orbits. However, the fast movement of the individual satellites makes inter-satellite routing a complex and dynamic problem. In this paper, we investigate the limits of unipath routing in a scenario where ground stations (GSs) communicate with each other through a LEO constellation. For this, we present a lightweight and topology-aware routing metric that favors the selection of paths with high data rate inter-satellite links (ISLs). Furthermore, we analyze the overall routing latency in terms of propagation, transmission, and queueing times and calculate the maximum traffic load that can be supported by the constellation. In our setup, the traffic is injected by a network of GSs with real locations and is routed through adaptive multi-rate inter-satellite links (ISLs). Our results illustrate the benefits of exploiting the network topology, as the proposed metric can support up to 53% more traffic when compared to the selected benchmarks, and consistently achieves the shortest queueing times at the satellites and, ultimately, the shortest end-to-end latency.

==> figures/sourcefiles/CDF_latency.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.404809619238476859e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.809619238476953718e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.214428857715430299e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.619238476953907435e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.202404809619238346e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.442885771543086060e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.683366733466933773e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.923847695390781487e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.164328657314629201e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.404809619238476692e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.645290581162324628e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.885771543086172120e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.126252505010020055e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.366733466933867547e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.607214428857715482e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.847695390781562974e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.088176352705410466e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.328657314629258401e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.569138276553106337e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.809619238476953385e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.050100200400801320e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.290581162324649256e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.531062124248497192e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.771543086172344239e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.012024048096192175e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.252505010020040110e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.492985971943887158e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.733466933867735094e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.973947895791583029e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.214428857715430965e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.454909819639278012e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.695390781563125948e+00 4.126760440860495829e-03 4.126760440860495829e-03 4.126760440860495829e-03
7.935871743486973884e+00 4.126760440860495829e-03 4.126760440860495829e-03 4.126760440860495829e-03
8.176352705410820931e+00 4.126760440860495829e-03 4.126760440860495829e-03 4.126760440860495829e-03
8.416833667334669755e+00 4.126760440860495829e-03 4.126760440860495829e-03 4.126760440860495829e-03
8.657314629258516803e+00 4.126760440860495829e-03 4.126760440860495829e-03 4.126760440860495829e-03
8.897795591182363850e+00 4.126760440860495829e-03 4.126760440860495829e-03 4.126760440860495829e-03
9.138276553106212674e+00 4.126760440860495829e-03 4.126760440860495829e-03 4.126760440860495829e-03
9.378757515030059722e+00 4.126760440860495829e-03 4.126760440860495829e-03 4.126760440860495829e-03
9.619238476953906769e+00 4.126760440860495829e-03 4.126760440860495829e-03 4.126760440860495829e-03
9.859719438877755593e+00 4.126760440860495829e-03 4.126760440860495829e-03 4.126760440860495829e-03
1.010020040080160264e+01 4.126760440860495829e-03 4.126760440860495829e-03 4.126760440860495829e-03
1.034068136272544969e+01 4.126760440860495829e-03 4.126760440860495829e-03 4.126760440860495829e-03
1.058116232464929851e+01 4.126760440860495829e-03 4.126760440860495829e-03 4.126760440860495829e-03
1.082164328657314556e+01 4.126760440860495829e-03 4.126760440860495829e-03 4.126760440860495829e-03
1.106212424849699438e+01 4.126760440860495829e-03 4.126760440860495829e-03 4.126760440860495829e-03
1.130260521042084143e+01 4.126760440860495829e-03 4.126760440860495829e-03 4.126760440860495829e-03
1.154308617234468848e+01 4.126760440860495829e-03 4.126760440860495829e-03 4.126760440860495829e-03
1.178356713426853730e+01 9.866297833102811998e-03 9.788007689831849240e-03 9.854119366371774658e-03
1.202404809619238435e+01 1.212018406882573417e-02 1.210887549257548372e-02 1.212018406882573590e-02
1.226452905811623140e+01 1.212018406882573417e-02 1.212018406882573417e-02 1.212018406882573590e-02
1.250501002004008022e+01 1.212018406882573417e-02 1.212018406882573417e-02 1.212018406882573590e-02
1.274549098196392727e+01 1.212018406882573417e-02 1.212018406882573417e-02 1.212018406882573590e-02
1.298597194388777432e+01 1.212018406882573417e-02 1.212018406882573417e-02 1.212018406882573590e-02
1.322645290581162314e+01 1.212018406882573417e-02 1.212018406882573417e-02 1.212018406882573590e-02
1.346693386773547019e+01 1.212018406882573417e-02 1.212018406882573417e-02 1.212018406882573590e-02
1.370741482965931723e+01 1.212018406882573417e-02 1.212018406882573417e-02 1.212018406882573590e-02
1.394789579158316606e+01 1.212018406882573417e-02 1.212018406882573417e-02 1.212018406882573590e-02
1.418837675350701311e+01 1.212018406882573417e-02 1.212018406882573417e-02 1.212018406882573590e-02
1.442885771543086193e+01 1.212018406882573417e-02 1.212018406882573417e-02 1.212018406882573590e-02
1.466933867735470898e+01 1.212018406882573417e-02 1.212018406882573417e-02 1.212018406882573590e-02
1.490981963927855602e+01 1.212018406882573417e-02 1.212018406882573417e-02 1.212018406882573590e-02
1.515030060120240485e+01 1.212018406882573417e-02 1.212018406882573417e-02 1.212018406882573590e-02
1.539078156312625190e+01 1.501517958888975816e-02 1.499256243638925727e-02 1.499169254590847211e-02
1.563126252505009894e+01 1.598162791304574837e-02 1.598162791304574490e-02 1.598162791304574837e-02
1.587174348697394777e+01 1.598423758448811252e-02 1.598423758448810905e-02 1.598423758448811252e-02
1.611222444889779482e+01 1.938985881677496650e-02 1.937594056908234844e-02 1.939594805014048517e-02
1.635270541082164186e+01 2.028062666910235984e-02 2.027279765477526044e-02 2.027279765477526044e-02
1.659318637274548891e+01 2.028062666910235984e-02 2.028062666910235637e-02 2.028062666910235637e-02
1.683366733466933951e+01 2.028062666910235984e-02 2.028062666910235637e-02 2.028062666910235637e-02
1.707414829659318656e+01 2.136711987960715833e-02 2.237967239924493201e-02 2.239098097549518246e-02
1.731462925851703361e+01 2.236227458962916637e-02 2.434997433823081481e-02 2.435258400967317896e-02
1.755511022044088065e+01 2.241011856607253230e-02 2.444131283871360527e-02 2.443783327679044728e-02
1.779559118236472770e+01 2.241011856607253230e-02 2.444131283871360527e-02 2.444131283871360180e-02
1.803607214428857475e+01 2.370886505388971471e-02 2.718929686752437694e-02 2.720234522473620117e-02
1.827655310621242535e+01 2.517897996642222760e-02 3.003035917777951633e-02 3.007733326374208843e-02
1.851703406813627240e+01 2.638725784423740992e-02 3.222944231321276526e-02 3.226597771340587728e-02
1.875751503006011944e+01 2.638725784423740992e-02 3.229642388023347410e-02 3.229642388023347410e-02
1.899799599198396649e+01 2.816618387744982896e-02 3.564985168367302421e-02 3.568899675530850385e-02
1.923847695390781354e+01 2.936054350757239667e-02 3.603086371425837098e-02 3.603695294762389312e-02
1.947895791583166414e+01 3.013996537835886627e-02 3.603695294762389312e-02 3.603695294762389312e-02
1.971943887775551119e+01 3.036439712240229100e-02 3.603695294762389312e-02 3.603695294762389312e-02
1.995991983967935823e+01 3.275833572553215473e-02 3.841871308402271951e-02 3.844567968892716181e-02
2.020040080160320528e+01 3.772106091843036718e-02 4.240281148603390615e-02 4.245239524343884935e-02
2.044088176352705233e+01 3.993580208251781144e-02 4.386248771279695896e-02 4.388858442722061437e-02
2.068136272545089938e+01 4.033595170368050459e-02 4.391555103212505667e-02 4.391555103212505667e-02
2.092184368737474998e+01 4.200701131727515442e-02 4.551962907869899072e-02 4.554224623119949161e-02
2.116232464929859702e+01 4.497942709012935081e-02 4.846159868472559029e-02 5.266925894029941824e-02
2.140280561122244407e+01 4.750123959393512396e-02 5.102255626016684309e-02 5.888027697312908648e-02
2.164328657314629112e+01 4.902789738771888561e-02 5.253529580625798667e-02 6.048348512922223363e-02
2.188376753507013817e+01 4.905399410214254102e-02 5.258835912558608439e-02 6.052610976278086780e-02
2.212424849699398877e+01 5.181763615960750802e-02 5.258835912558608439e-02 6.052610976278086780e-02
2.236472945891783581e+01 5.333559504858338685e-02 5.258835912558608439e-02 6.052610976278086780e-02
2.260521042084168286e+01 5.417677914350583351e-02 5.766243030002522058e-02 6.052610976278086780e-02
2.284569138276552991e+01 5.574780135180981006e-02 6.213279748079716253e-02 6.252859764955592814e-02
2.308617234468937696e+01 5.919430743669372441e-02 6.443191802152108127e-02 6.663970006176223038e-02
2.332665330661322400e+01 6.414137460093774501e-02 6.791495950659810765e-02 7.135711613907809447e-02
2.356713426853707460e+01 6.556103586558452434e-02 6.819332446045041352e-02 7.202606191880442377e-02
2.380761523046092165e+01 6.713466774533086157e-02 7.038196891011419543e-02 7.422601494471846306e-02
2.404809619238476870e+01 6.982958845481353205e-02 7.500804648694726906e-02 7.927050984281079626e-02
2.428857715430861575e+01 7.195386100889897274e-02 7.598841305879587560e-02 8.197499934758215034e-02
2.452905811623246279e+01 7.559696234244107915e-02 7.606583331158604799e-02 8.393312281983698886e-02
2.476953907815631339e+01 7.718799203180318202e-02 7.606757309254762178e-02 8.568247257670259798e-02
2.501002004008016044e+01 7.773950259662307238e-02 7.606757309254762178e-02 8.678027436345764345e-02
2.525050100200400749e+01 7.810833616047738182e-02 7.606757309254762178e-02 8.752577050549335824e-02
2.549098196392785454e+01 8.175230738450027512e-02 7.947058465339211508e-02 9.136720686865523744e-02
2.573146292585170158e+01 8.295362613846915534e-02 8.006645963273222033e-02 9.685360613098810412e-02
2.597194388777554863e+01 8.360691388954129277e-02 8.007776820898246384e-02 9.949546352114269077e-02
2.621242484969939923e+01 8.431848430282626317e-02 8.007776820898246384e-02 9.955722574527867130e-02
2.645290581162324628e+01 8.675939699191870247e-02 8.191410701392691507e-02 1.013953043311847102e-01
2.669338677354709333e+01 9.024678792939967720e-02 8.436371860782723719e-02 1.038492653774889807e-01
2.693386773547094037e+01 9.339231190793077786e-02 8.444113886061740959e-02 1.084927407639378338e-01
2.717434869739478742e+01 1.024087267413032604e-01 9.653783588646185077e-02 1.185243177883904542e-01
2.741482965931863447e+01 1.044173038614438359e-01 9.965726315056930296e-02 1.208408361387301455e-01
2.765531062124248507e+01 1.079160033751750541e-01 1.029837243491044108e-01 1.250328383656497677e-01
2.789579158316633212e+01 1.140417721408874541e-01 1.035100080899814395e-01 1.259775394277860561e-01
2.813627254509017916e+01 1.162895691432448558e-01 1.035430639282513970e-01 1.263829083918334706e-01
2.837675350701402621e+01 1.170811694807623593e-01 1.035430639282513970e-01 1.268317718799203131e-01
2.861723446893787326e+01 1.179362718233774310e-01 1.090172847238532333e-01 1.273998103638751822e-01
2.885771543086172386e+01 1.208773715389232506e-01 1.133171533703906386e-01 1.306819071478900751e-01
2.909819639278557091e+01 1.280191723861965891e-01 1.194829370982193051e-01 1.384317614412345354e-01
2.933867735470941795e+01 1.291917847542994324e-01 1.198682985812085933e-01 1.400723748880015884e-01
2.957915831663326500e+01 1.316657532816618292e-01 1.232887079516688522e-01 1.445149055733883081e-01
2.981963927855711205e+01 1.342615064763346133e-01 1.270379359238671402e-01 1.486660229477108908e-01
3.006012024048095910e+01 1.368694381377384417e-01 1.325339039814886766e-01 1.523717563958697785e-01
3.030060120240480970e+01 1.405830006002244115e-01 1.374061605643848993e-01 1.581269518167662813e-01
3.054108216432865675e+01 1.425541724296910950e-01 1.394321354941412405e-01 1.610619622989465649e-01
3.078156312625250379e+01 1.432231182094174382e-01 1.395234739946240310e-01 1.616717555259792882e-01
3.102204408817635084e+01 1.456309750602399200e-01 1.422096957992988187e-01 1.657532816618387805e-01
3.126252505010019789e+01 1.470227998295014771e-01 1.435154014109623066e-01 1.680228259262158963e-01
3.150300601202404849e+01 1.490687822403159446e-01 1.458188714040901668e-01 1.711753090285933199e-01
3.174348697394789554e+01 1.505832615673686758e-01 1.475725706133597104e-01 1.732604365110432809e-01
3.198396793587174258e+01 1.513217985855580816e-01 1.476482510851883090e-01 1.738128169663439582e-01
3.222444889779558963e+01 1.520733839609593185e-01 1.476491209756690959e-01 1.742616804544308007e-01
3.246492985971944023e+01 1.554676966169959151e-01 1.497220699913880126e-01 1.767208608436197925e-01
3.270541082164328373e+01 1.590612141931330714e-01 1.524691841297179939e-01 1.797393808119557845e-01
3.294589178356713433e+01 1.664404951416616485e-01 1.574206007463659629e-01 1.896848386788103358e-01
3.318637274549097782e+01 1.713431978913854681e-01 1.603225553902762890e-01 1.954687404855728616e-01
3.342685370741482842e+01 1.746261645658811479e-01 1.622171768574335871e-01 1.975547378585036096e-01
3.366733466933867902e+01 1.766530093861182760e-01 1.632323390485137249e-01 1.985681602686221736e-01
3.390781563126252252e+01 1.773445723183451062e-01 1.634715589307305650e-01 1.988004210269926908e-01
3.414829659318637312e+01 1.774724462190210017e-01 1.634880868498655437e-01 1.988152091651660958e-01
3.438877755511021661e+01 1.775289891002722609e-01 1.634880868498655437e-01 1.988169489461276696e-01
3.462925851703406721e+01 1.792235357568481846e-01 1.649468931861478027e-01 2.013187539688753025e-01
3.486973947895791781e+01 1.820254529954678513e-01 1.667466965908991350e-01 2.062893081761006109e-01
3.511022044088176131e+01 1.846568716998529813e-01 1.675513452856284558e-01 2.108310063762972031e-01
3.535070140280561191e+01 1.859669267639204038e-01 1.676226763050531199e-01 2.167201649312351375e-01
3.559118236472945540e+01 1.901902450481484097e-01 1.702462659951111401e-01 2.220847795262576307e-01
3.583166332665330600e+01 1.930539245109040569e-01 1.721078316239984529e-01 2.255486834207573177e-01
3.607214428857714950e+01 1.961768313369346706e-01 1.794601459676225808e-01 2.309985472828970654e-01
3.631262525050100010e+01 2.001600598484650773e-01 1.910044625381663586e-01 2.385265795036404790e-01
3.655310621242485070e+01 2.035221865567125032e-01 1.966126464678096264e-01 2.435545464825978335e-01
3.679358717434869419e+01 2.073462251102586029e-01 1.991727341527700923e-01 2.484085353653974759e-01
3.703406813627254479e+01 2.092260584392424960e-01 1.993728089633514389e-01 2.523795854101968383e-01
3.727454909819638829e+01 2.139721809024243693e-01 2.027610323860225272e-01 2.623441808676287290e-01
3.751503006012023889e+01 2.165966404829631764e-01 2.034569447706532919e-01 2.642527205824786174e-01
3.775551102204408949e+01 2.197064989517819589e-01 2.065885505014917745e-01 2.651443583252868219e-01
3.799599198396793298e+01 2.222239620031837837e-01 2.069295475699608478e-01 2.666405699522430006e-01
3.823647294589178358e+01 2.250006524178605749e-01 2.081204276381602714e-01 2.686178310150751924e-01
3.847695390781562708e+01 2.275355132788781654e-01 2.141435493271396373e-01 2.713640752629243869e-01
3.871743486973947768e+01 2.297519942239271973e-01 2.188244300042623824e-01 2.738328244474020345e-01
3.895791583166332828e+01 2.328540236784188699e-01 2.192315387492713985e-01 2.781074662699965505e-01
3.919839679358717177e+01 2.406282349052254188e-01 2.192489365588871641e-01 2.873300451473159156e-01
3.943887775551102237e+01 2.449985646807066875e-01 2.192489365588871641e-01 2.919474238193411342e-01
3.967935871743486587e+01 2.497185904294649261e-01 2.224527431996310978e-01 3.002070339344276584e-01
3.991983967935871647e+01 2.524978905155840780e-01 2.232252059465712479e-01 3.074288647059335022e-01
4.016032064128256707e+01 2.551049522865070918e-01 2.239211183312020126e-01 3.102064250110910804e-01
4.040080160320641056e+01 2.641204972293987874e-01 2.298650799864296324e-01 3.195803648320676427e-01
4.064128256513026116e+01 2.681045956314099810e-01 2.358246996703114440e-01 3.248840870934349145e-01
4.088176352705410466e+01 2.710248179754168874e-01 2.440538636185703436e-01 3.282975373400488506e-01
4.112224448897795526e+01 2.752907608932035344e-01 2.467461746566106673e-01 3.326939638299537538e-01
4.136272545090179875e+01 2.792209260854058295e-01 2.470106213627703551e-01 3.347312473359603247e-01
4.160320641282564935e+01 2.821541967866245670e-01 2.470210600485398256e-01 3.360708786763745848e-01
4.184368737474949995e+01 2.871012639508686015e-01 2.470219299390206125e-01 3.413780804996650597e-01
4.208416833667334345e+01 2.901467505241090428e-01 2.507963847351618036e-01 3.438590081508737795e-01
4.232464929859719405e+01 2.929086528006124568e-01 2.547970110563079760e-01 3.452073383960959085e-01
4.256513026052103754e+01 2.962707795088598828e-01 2.563776020599006222e-01 3.491401132597405921e-01
4.280561122244488814e+01 2.982315126525570959e-01 2.586715032577397988e-01 3.513826909192132586e-01
4.304609218436873874e+01 3.000026096714424328e-01 2.594761519524691473e-01 3.522360534808667287e-01
4.328657314629258224e+01 3.012248057969502124e-01 2.624137721060917916e-01 3.527823447028018977e-01
4.352705410821643284e+01 3.036439712240229238e-01 2.627826056699461010e-01 3.547039327748636173e-01
4.376753507014027633e+01 3.046556538531798863e-01 2.627947841366771176e-01 3.575737014709847728e-01
4.400801603206412693e+01 3.067190340736101195e-01 2.661543011734822106e-01 3.609071217933662035e-01
4.424849699398797753e+01 3.086371425837486915e-01 2.715180458780239170e-01 3.640213297145889482e-01
4.448897795591182103e+01 3.096349069652130637e-01 2.735309724505684548e-01 3.655740842227963583e-01
4.472945891783567163e+01 3.101803282966674180e-01 2.775420374574840698e-01 3.663187104743512723e-01
4.496993987975951512e+01 3.103186408831127840e-01 2.817975416895012741e-01 3.663552458745443774e-01
4.521042084168336572e+01 3.110415198726479979e-01 2.830458345294327160e-01 3.663604652174290988e-01
4.545090180360720922e+01 3.126116721904712015e-01 2.868724827544211764e-01 3.706873004688709394e-01
4.569138276553105982e+01 3.139260767069425584e-01 2.898205415938133189e-01 3.727106657271849199e-01
4.593186372745491042e+01 3.162739111145906334e-01 2.902694050819001892e-01 3.738380437902867892e-01
4.617234468937875391e+01 3.187791956992614417e-01 2.902789738771888728e-01 3.753194672790695630e-01
4.641282565130260451e+01 3.216863696860565169e-01 2.909470497664344291e-01 3.769566011639134406e-01
4.665330661322644801e+01 3.243943387527510325e-01 2.927703402141670352e-01 3.787450959924145155e-01
4.689378757515029861e+01 3.282549127064902650e-01 2.939055472915960143e-01 3.823516619257635307e-01
4.713426853707414921e+01 3.318893151352244608e-01 2.954530824569187031e-01 3.888549631601381229e-01
4.737474949899799270e+01 3.380655375488225700e-01 3.013352818880103423e-01 3.994319615160450976e-01
4.761523046092184330e+01 3.404577363709908600e-01 3.059561401219587085e-01 4.052184729942500119e-01
4.785571142284568680e+01 3.418225945353479678e-01 3.081030298285446500e-01 4.068529972076515566e-01
4.809619238476953740e+01 3.434962638203850060e-01 3.095653157267500566e-01 4.075680471828596607e-01
4.833667334669338800e+01 3.455474655740842227e-01 3.165635846446933077e-01 4.097227659037727121e-01
4.857715430861723149e+01 3.496794453578294659e-01 3.283105856972607928e-01 4.176004940977930957e-01
4.881763527054108209e+01 3.534295432205085685e-01 3.301495341736476186e-01 4.278269265899423135e-01
4.905811623246492559e+01 3.595787990292022562e-01 3.302269544264377910e-01 4.331323886322711592e-01
4.929859719438877619e+01 3.632332089389946339e-01 3.302278243169186056e-01 4.354306392825142979e-01
4.953907815631262679e+01 3.650991240202858812e-01 3.302278243169186056e-01 4.370460259053384755e-01
4.977955911823647028e+01 3.685856450672860829e-01 3.375053280791949217e-01 4.421575023704515384e-01
5.002004008016032088e+01 3.756126203710953293e-01 3.447497760032012803e-01 4.537026888314760753e-01
5.026052104208416438e+01 3.832546082448220481e-01 3.459771914715938368e-01 4.617883208504048875e-01
5.050100200400801498e+01 3.886470593352297498e-01 3.488121645484834610e-01 4.669406821681149622e-01
5.074148296593185847e+01 3.925128526318537037e-01 3.498603825778335841e-01 4.724618770496793463e-01
5.098196392785570907e+01 3.969197178075281052e-01 3.513574640952705219e-01 4.797280722357054050e-01
5.122244488977955967e+01 3.993675896204668674e-01 3.567081604426003971e-01 4.880929390989673378e-01
5.146292585170340317e+01 4.011578242299295161e-01 3.608349208834609190e-01 4.938168184625554846e-01
5.170340681362725377e+01 4.028480214341015331e-01 3.611167653992363724e-01 4.965500143531928479e-01
5.194388777555109726e+01 4.044703671807720058e-01 3.611176352897171871e-01 4.989622206564192641e-01
5.218436873747494786e+01 4.065546247727411799e-01 3.657663300190507893e-01 5.017293422758073440e-01
5.242484969939879846e+01 4.100063502005098504e-01 3.709247805701264000e-01 5.064606766008158401e-01
5.266533066132264196e+01 4.146602642727281740e-01 3.794062127578139432e-01 5.111154605635149784e-01
5.290581162324649256e+01 4.178144871560671714e-01 3.808397922701533544e-01 5.159564010891027896e-01
5.314629258517033605e+01 4.214262724323009079e-01 3.809224318658282482e-01 5.220491140165451904e-01
5.338677354709418665e+01 4.231756221891665448e-01 3.845316074706195963e-01 5.242481971519784567e-01
5.362725450901803725e+01 4.250493662847849019e-01 3.967526988352167994e-01 5.258470558556677110e-01
5.386773547094188075e+01 4.265516671451065611e-01 4.002479187870248700e-01 5.269761736997311541e-01
5.410821643286573135e+01 4.292074427829537520e-01 4.007541950468437864e-01 5.303217724888436013e-01
5.434869739478957484e+01 4.316379167862767208e-01 4.080969405951792583e-01 5.332707012187165585e-01
5.458917835671342544e+01 4.347208086501910262e-01 4.133432500848145397e-01 5.368407317518724131e-01
5.482965931863726894e+01 4.375557817270806504e-01 4.173865010395193531e-01 5.404646954948372217e-01
5.507014028056111954e+01 4.411058047791783787e-01 4.202179945544858297e-01 5.444435745539636384e-01
5.531062124248497014e+01 4.447497760032012581e-01 4.236531920631194659e-01 5.471019598632531622e-01
5.555110220440881363e+01 4.481345198639491989e-01 4.284697756552452441e-01 5.511713075323816380e-01
5.579158316633266423e+01 4.513687726715207016e-01 4.375079377506374545e-01 5.592865158276573156e-01
5.603206412825650773e+01 4.545282148977444203e-01 4.433396835338433428e-01 5.614168776151082785e-01
5.627254509018035833e+01 4.568612611672190904e-01 4.505328079194831914e-01 5.624424784919578313e-01
5.651302605210420893e+01 4.599467627025757843e-01 4.556355854797883298e-01 5.647659559661438733e-01
5.675350701402805242e+01 4.643605870020964810e-01 4.611272040850059595e-01 5.701801543185712751e-01
5.699398797595190302e+01 4.673982445610098124e-01 4.694416173003821413e-01 5.728898631662273644e-01
5.723446893787574652e+01 4.696817070730795463e-01 4.714493245300419022e-01 5.745026401176092090e-01
5.747494989979959712e+01 4.722678914724636745e-01 4.716354810929306307e-01 5.772471445844967741e-01
5.771543086172344772e+01 4.757474533956175256e-01 4.750010873631012043e-01 5.825439077220178063e-01
5.795591182364729121e+01 4.817479579320964045e-01 4.814809015544945225e-01 5.911479944674965514e-01
5.819639278557114181e+01 4.858521012204564116e-01 4.834451142601148832e-01 5.979792444131284412e-01
5.843687374749498531e+01 4.879824630079073744e-01 4.864992997381631934e-01 6.041467679219186815e-01
5.867735470941883591e+01 4.906756439364284850e-01 4.942996076793934046e-01 6.153570465478396256e-01
5.891783567134268651e+01 4.918708734570318430e-01 4.961620431987615043e-01 6.183251128682898390e-01
5.915831663326653000e+01 4.930252181250381338e-01 4.983367694007326820e-01 6.209713197108484017e-01
5.939879759519038060e+01 4.973729307480189155e-01 5.024670094035162959e-01 6.283288533973572232e-01
5.963927855711422410e+01 5.010386492340614950e-01 5.077829101316145843e-01 6.327322390111084216e-01
5.987975951903807470e+01 5.044912445523109801e-01 5.133380307419297406e-01 6.366684934366761972e-01
6.012024048096191819e+01 5.071435406282349678e-01 5.148812164548485226e-01 6.386518437328738695e-01
6.036072144288576879e+01 5.096105500317510417e-01 5.168671764224885834e-01 6.399157946014595311e-01
6.060120240480961940e+01 5.116904581713163092e-01 5.187992031803198012e-01 6.409988082500411855e-01
6.084168336673346289e+01 5.147489931017685816e-01 5.242160112041895914e-01 6.438659672747200080e-01
6.108216432865731349e+01 5.182459528345382260e-01 5.327226702158199823e-01 6.466417877989160123e-01
6.132264529058115698e+01 5.222013448506833688e-01 5.347912697791349368e-01 6.475682211609556926e-01
6.156312625250500759e+01 5.258627138843220417e-01 5.355358960306898508e-01 6.489374287777167627e-01
6.180360721442885819e+01 5.298824777960455812e-01 5.382186382734415186e-01 6.521325365136527719e-01
6.204408817635270168e+01 5.346059831067269119e-01 5.415677166244771135e-01 6.548405055803472319e-01
6.228456913827655228e+01 5.388406099672051752e-01 5.504310307332308527e-01 6.569786963821252490e-01
6.252505010020039578e+01 5.439181607035674659e-01 5.583757404942719660e-01 6.651452282157673812e-01
6.276553106212424638e+01 5.485294501422270930e-01 5.654218533886585796e-01 6.745374357368404405e-01
6.300601202404809698e+01 5.524100315770243963e-01 5.679323573162140537e-01 6.777116661012375642e-01
6.324649298597194047e+01 5.562262411162434139e-01 5.737710622232662372e-01 6.790643457988636555e-01
6.348697394789579107e+01 5.593752446566976344e-01 5.772401854606507010e-01 6.797419904833978954e-01
6.372745490981963457e+01 5.619109754081960117e-01 5.786876832206827581e-01 6.806031820593785309e-01
6.396793587174348517e+01 5.657611106761657460e-01 5.813199718155486195e-01 6.876345068155916840e-01
6.420841683366732866e+01 5.695520933914418604e-01 5.816661882269024142e-01 6.905825656549837710e-01
6.444889779559117926e+01 5.740589959724069491e-01 5.877623807162679626e-01 6.959080351783707430e-01
6.468937875751502986e+01 5.780822394460536362e-01 5.988369564271859291e-01 7.083465991631650027e-01
6.492985971943888046e+01 5.799464147463833097e-01 6.019572535817742098e-01 7.139060692258840657e-01
6.517034068136271685e+01 5.816400915124784188e-01 6.049792531120333772e-01 7.154866602294767119e-01
6.541082164328656745e+01 5.837965500143530440e-01 6.073070800386233259e-01 7.161295092947793650e-01
6.565130260521041805e+01 5.863183625181588310e-01 6.112963977835192964e-01 7.201179571491944653e-01
6.589178356713426865e+01 5.887044721069616404e-01 6.186243551936813079e-01 7.224492636377075616e-01
6.613226452905811925e+01 5.906069225884460483e-01 6.252259540523850134e-01 7.245891942204472080e-01
6.637274549098195564e+01 5.925198117556998989e-01 6.320319771740740000e-01 7.348565115651934931e-01
6.661322645290580624e+01 6.002261715250049035e-01 6.387049070522023975e-01 7.459998086240937631e-01
6.685370741482965684e+01 6.050836399697276935e-01 6.438485694651046032e-01 7.507337526205446476e-01
6.709418837675350744e+01 6.074358238297796753e-01 6.476612994424004732e-01 7.524483067581787532e-01
6.733466933867735804e+01 6.108397052811049832e-01 6.572187861548234311e-01 7.548378959089047102e-01
6.757515030060119443e+01 6.148246735735969359e-01 6.643231817114229054e-01 7.586697634767779475e-01
6.781563126252504503e+01 6.207616761049782328e-01 6.700314030463568882e-01 7.657019581234719707e-01
6.805611222444889563e+01 6.281618344250456953e-01 6.727341527701666823e-01 7.715163060970621212e-01
6.829659318637274623e+01 6.322659777134056469e-01 6.785458910723144443e-01 7.748784328053095471e-01
6.853707414829659683e+01 6.375218559983295563e-01 6.810015918995803164e-01 7.805823046878395122e-01
6.877755511022043322e+01 6.407239228581118606e-01 6.812764772915094191e-01 7.828588080760628953e-01
6.901803607214428382e+01 6.429786789843155992e-01 6.821159216054702989e-01 7.843315326600377446e-01
6.925851703406813442e+01 6.450116130379182078e-01 6.892290160668775867e-01 7.897657384935232727e-01
6.949899799599198502e+01 6.465574084222792672e-01 6.983150221387131040e-01 7.944483589516075916e-01
6.973947895791583562e+01 6.490018006732948264e-01 7.087406595509628815e-01 8.007315778943426832e-01
6.997995991983967201e+01 6.547543864227489685e-01 7.216585331906716361e-01 8.084448967874939829e-01
7.022044088176352261e+01 6.587976373774537819e-01 7.305009699278863788e-01 8.121619388119031280e-01
7.046092184368737321e+01 6.614151378341462939e-01 7.353201631914545455e-01 8.133841349374109075e-01
7.070140280561122381e+01 6.672512330697560889e-01 7.442904738293452116e-01 8.201292657254446450e-01
7.094188376753507441e+01 6.715598006211013216e-01 7.501683238080328886e-01 8.244943761580412200e-01
7.118236472945891080e+01 6.765773289142892333e-01 7.587819793488003173e-01 8.283923554024543723e-01
7.142284569138276140e+01 6.793261828335808161e-01 7.613324982384721551e-01 8.289386466243895413e-01
7.166332665330661200e+01 6.815322250928603776e-01 7.639204224188178571e-01 8.325713092721621633e-01
7.190380761523046260e+01 6.842271458023430064e-01 7.656645528327987726e-01 8.391981349548087721e-01
7.214428857715429899e+01 6.868507354924010544e-01 7.659185608531889899e-01 8.409518341640783712e-01
7.238476953907814959e+01 6.904285950398840743e-01 7.659376984437663571e-01 8.428664631122937401e-01
7.262525050100200019e+01 6.948554676966165466e-01 7.659411780056895047e-01 8.476360726184568595e-01
7.286573146292585079e+01 6.996024600502792623e-01 7.707621110502191897e-01 8.553685291021855264e-01
7.310621242484970139e+01 7.062179771566755582e-01 7.760858407926446434e-01 8.610436945988495516e-01
7.334669338677353778e+01 7.107588054663913635e-01 7.824638777977857007e-01 8.631157737240876537e-01
7.358717434869738838e+01 7.143149177518546278e-01 7.848238906721648478e-01 8.638630096470849562e-01
7.382765531062123898e+01 7.175917951929847716e-01 7.870029663265399877e-01 8.642996946684408099e-01
7.406813627254508958e+01 7.219690840923123076e-01 7.900971667667046061e-01 8.645119479457531453e-01
7.430861723446894018e+01 7.247118487782383545e-01 7.920683385961713174e-01 8.646015466652743342e-01
7.454909819639277657e+01 7.275755282409940294e-01 7.954330749758611319e-01 8.646737475751797852e-01
7.478957915831662717e+01 7.308219595152966042e-01 8.003766625781819632e-01 8.671111807023490492e-01
7.503006012024047777e+01 7.340849187087341576e-01 8.075924041163222711e-01 8.703088981097274468e-01
7.527054108216432837e+01 7.398105378532838783e-01 8.143210069852210298e-01 8.744426176744342083e-01
7.551102204408817897e+01 7.428020912167154766e-01 8.202640987499678626e-01 8.773724088137297983e-01
7.575150300601201536e+01 7.458815035187066345e-01 8.327809528780331094e-01 8.836269213705988390e-01
7.599198396793586596e+01 7.484816061657834085e-01 8.389397774820154252e-01 8.923049488069445534e-01
7.623246492985971656e+01 7.510060283410315840e-01 8.425254660438254994e-01 8.971711161564752679e-01
7.647294589178356716e+01 7.536183094548393191e-01 8.472602799307571431e-01 9.008203067233828687e-01
7.671342685370741776e+01 7.560313856485465500e-01 8.477561175048066167e-01 9.040145445688381187e-01
7.695390781563125415e+01 7.581017249928231339e-01 8.477709056429799661e-01 9.068538670981316496e-01
7.719438877755510475e+01 7.600102647076730777e-01 8.507920352827582633e-01 9.118914028723776877e-01
7.743486973947895535e+01 7.618031089885780593e-01 8.527893038266486370e-01 9.149769044077343816e-01
7.767535070140280595e+01 7.631296919717804883e-01 8.550440599528523755e-01 9.179023460946259538e-01
7.791583166332665655e+01 7.651530572300944133e-01 8.554189827500722210e-01 9.184651652356961016e-01
7.815631262525049294e+01 7.672729803317759334e-01 8.554442095740151242e-01 9.186469723461808679e-01
7.839679358717434354e+01 7.696329932061550805e-01 8.557982549996960842e-01 9.188339987995504110e-01
7.863727454909819414e+01 7.726523830649718594e-01 8.589072435780340520e-01 9.189262071905139884e-01
7.887775551102204474e+01 7.759440486442754636e-01 8.620840836138735641e-01 9.189531737954184099e-01
7.911823647294589534e+01 7.798933514270550704e-01 8.658463599432837388e-01 9.193054794401377405e-01
7.935871743486973173e+01 7.841210191636870386e-01 8.713388484389821276e-01 9.232147672608010947e-01
7.959919839679358233e+01 7.891028819471626043e-01 8.793053054620428854e-01 9.247083692163149404e-01
7.983967935871743293e+01 7.941195403498697569e-01 8.827039675704834165e-01 9.258522751985517329e-01
8.008016032064128353e+01 8.001844167819269771e-01 8.864488460902777422e-01 9.298659498769097365e-01
8.032064128256513413e+01 8.046312969197175757e-01 8.885444122584971183e-01 9.304365980323069385e-01
8.056112224448897052e+01 8.084266290873977079e-01 8.959097749593331050e-01 9.334533782196813290e-01
8.080160320641282112e+01 8.108640622145669719e-01 9.010786641961782140e-01 9.372678479779387173e-01
8.104208416833667172e+01 8.124707499325832805e-01 9.028854267247758969e-01 9.388319110623963848e-01
8.128256513026052232e+01 8.138773628400182147e-01 9.051567107701146142e-01 9.412188905416799534e-01
8.152304609218435871e+01 8.150986890750452352e-01 9.106996529136986984e-01 9.470027923484425347e-01
8.176352705410820931e+01 8.162982680480525000e-01 9.154997085866894979e-01 9.493715041276294953e-01
8.200400801603205991e+01 8.184181911497340201e-01 9.183981836686766487e-01 9.507563697730447849e-01
8.224448897795591051e+01 8.218290317249056232e-01 9.260880155188466745e-01 9.521186182659595598e-01
8.248496993987976111e+01 8.247188079020849605e-01 9.304809624468284301e-01 9.526318536496247713e-01
8.272545090180359750e+01 8.273049923014690332e-01 9.370034012717803895e-01 9.532868811816584964e-01
8.296593186372744810e+01 8.303313412841321073e-01 9.423854136764185929e-01 9.538444809798438673e-01
8.320641282565129870e+01 8.348878276225021322e-01 9.430804561705685707e-01 9.542942143584115522e-01
8.344689378757514930e+01 8.388293013909546847e-01 9.453908852875427815e-01 9.570743843350114632e-01
8.368737474949899990e+01 8.422679784615114684e-01 9.468018476473816225e-01 9.587097784388938226e-01
8.392785571142283629e+01 8.447619544699319638e-01 9.470097514722900511e-01 9.589368198543796185e-01
8.416833667334668689e+01 8.465234826935286172e-01 9.487869377245409241e-01 9.590873109075560565e-01
8.440881763527053749e+01 8.495454822237877845e-01 9.514096575241182130e-01 9.611567803613517702e-01
8.464929859719438809e+01 8.536070008785890950e-01 9.545482223788029907e-01 9.665318336421436785e-01
8.488977955911823869e+01 8.575345563993490572e-01 9.552728411492997784e-01 9.692241446801840299e-01
8.513026052104207508e+01 8.619248936558884244e-01 9.553615699783402082e-01 9.708969440747402535e-01
8.537074148296592568e+01 8.667406073575333325e-01 9.553650495402633558e-01 9.710735318423403539e-01
8.561122244488977628e+01 8.706107501065611931e-01 9.553650495402633558e-01 9.710796210757058899e-01
8.585170340681362688e+01 8.743956435884717715e-01 9.553650495402633558e-01 9.710796210757058899e-01
8.609218436873747748e+01 8.774680967666166342e-01 9.553650495402633558e-01 9.714449750776370518e-01
8.633266533066131387e+01 8.812703880581430615e-01 9.553650495402633558e-01 9.755491183659970034e-01
8.657314629258516447e+01 8.854823977661208101e-01 9.587271762485107818e-01 9.800194855467689869e-01
8.681362725450901507e+01 8.896535226215015468e-01 9.700009568795293635e-01 9.857764207486270358e-01
8.705410821643286567e+01 8.930530546204228370e-01 9.788877580312643767e-01 9.902450481484373901e-01
8.729458917835671627e+01 8.956983915725005296e-01 9.797741764311878043e-01 9.908713692946050644e-01
8.753507014028055266e+01 9.007820315422283564e-01 9.801604078046578516e-01 9.911940986629775852e-01
8.777555110220440326e+01 9.035909079046943182e-01 9.860843619788273173e-01 9.943152657080466250e-01
8.801603206412825386e+01 9.057578050923383861e-01 9.909844550571087485e-01 9.989874474803615012e-01
8.825651302605210446e+01 9.076802630548809203e-01 9.920857364057868999e-01 9.999217098567283468e-01
8.849699398797595506e+01 9.101316144297427746e-01 9.921492384108844265e-01 9.999599850378830812e-01
8.873747494989979145e+01 9.120610315161316040e-01 9.958166966778886353e-01 9.999712936141332831e-01
8.897795591182364205e+01 9.156049653348637962e-01 9.992214480196947024e-01 9.999834720808643551e-01
8.921843687374749265e+01 9.201527527684258967e-01 9.999321485424988998e-01 9.999904312047106503e-01
8.945891783567134325e+01 9.226475986673272622e-01 9.999973903285580556e-01 9.999939107666337978e-01
8.969939879759519386e+01 9.247405551641043608e-01 1.000000000000000444e+00 9.999965204380761863e-01
8.993987975951903024e+01 9.268135041798233331e-01 1.000000000000000444e+00 9.999982602190378156e-01
9.018036072144288084e+01 9.285889506511125768e-01 1.000000000000000444e+00 9.999999999999994449e-01
9.042084168336673144e+01 9.313795593134819306e-01 1.000000000000000444e+00 9.999999999999994449e-01
9.066132264529058205e+01 9.340701305705606527e-01 1.000000000000000444e+00 9.999999999999994449e-01
9.090180360721441843e+01 9.366841514653300171e-01 1.000000000000000444e+00 9.999999999999994449e-01
9.114228456913826903e+01 9.390006698156697640e-01 1.000000000000000444e+00 9.999999999999994449e-01
9.138276553106211963e+01 9.410101168262910987e-01 1.000000000000000444e+00 9.999999999999994449e-01
9.162324649298597024e+01 9.428125299024847639e-01 1.000000000000000444e+00 9.999999999999994449e-01
9.186372745490982084e+01 9.443357081343454196e-01 1.000000000000000444e+00 9.999999999999994449e-01
9.210420841683365722e+01 9.458293100898592654e-01 1.000000000000000444e+00 9.999999999999994449e-01
9.234468937875750782e+01 9.470428073105592315e-01 1.000000000000000444e+00 9.999999999999994449e-01
9.258517034068135843e+01 9.481545273450069367e-01 1.000000000000000444e+00 9.999999999999994449e-01
9.282565130260520903e+01 9.488904546917539262e-01 1.000000000000000444e+00 9.999999999999994449e-01
9.306613226452905963e+01 9.495454822237876513e-01 1.000000000000000444e+00 9.999999999999994449e-01
9.330661322645289601e+01 9.502353053750528522e-01 1.000000000000000444e+00 9.999999999999994449e-01
9.354709418837674662e+01 9.508503179449703246e-01 1.000000000000000444e+00 9.999999999999994449e-01
9.378757515030059722e+01 9.513618135476739068e-01 1.000000000000000444e+00 9.999999999999994449e-01
9.402805611222444782e+01 9.517376062353745114e-01 1.000000000000000444e+00 9.999999999999994449e-01
9.426853707414829842e+01 9.525413850396230453e-01 1.000000000000000444e+00 9.999999999999994449e-01
9.450901803607213481e+01 9.531094235235779699e-01 1.000000000000000444e+00 9.999999999999994449e-01
9.474949899799598541e+01 9.538497003227289772e-01 1.000000000000000444e+00 9.999999999999994449e-01
9.498997995991983601e+01 9.546952338700553931e-01 1.000000000000000444e+00 9.999999999999994449e-01
9.523046092184368661e+01 9.557130057325778916e-01 1.000000000000000444e+00 9.999999999999994449e-01
9.547094188376753721e+01 9.566307401898097584e-01 1.000000000000000444e+00 9.999999999999994449e-01
9.571142284569137360e+01 9.574458275703086052e-01 1.000000000000000444e+00 9.999999999999994449e-01
9.595190380761522420e+01 9.582678740746537471e-01 1.000000000000000444e+00 9.999999999999994449e-01
9.619238476953907480e+01 9.588211244204352113e-01 1.000000000000000444e+00 9.999999999999994449e-01
9.643286573146292540e+01 9.593430587089083472e-01 1.000000000000000444e+00 9.999999999999994449e-01
9.667334669338677600e+01 9.598980488356514407e-01 1.000000000000000444e+00 9.999999999999994449e-01
9.691382765531061239e+01 9.605043625007609887e-01 1.000000000000000444e+00 9.999999999999994449e-01
9.715430861723446299e+01 9.614177475055888378e-01 1.000000000000000444e+00 9.999999999999994449e-01
9.739478957915831359e+01 9.626260253834040270e-01 1.000000000000000444e+00 9.999999999999994449e-01
9.763527054108216419e+01 9.633558634967855916e-01 1.000000000000000444e+00 9.999999999999994449e-01
9.787575150300601479e+01 9.642100959489198209e-01 1.000000000000000444e+00 9.999999999999994449e-01
9.811623246492985118e+01 9.648799116191268954e-01 1.000000000000000444e+00 9.999999999999994449e-01
9.835671342685370178e+01 9.653618309454836677e-01 1.000000000000000444e+00 9.999999999999994449e-01
9.859719438877755238e+01 9.658698469862641023e-01 1.000000000000000444e+00 9.999999999999994449e-01
9.883767535070140298e+01 9.663665544507943350e-01 1.000000000000000444e+00 9.999999999999994449e-01
9.907815631262525358e+01 9.676644310481307132e-01 1.000000000000000444e+00 9.999999999999994449e-01
9.931863727454908997e+01 9.692032673086454775e-01 1.000000000000000444e+00 9.999999999999994449e-01
9.955911823647294057e+01 9.707029584975247483e-01 1.000000000000000444e+00 9.999999999999994449e-01
9.979959919839679117e+01 9.720069243282266624e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.000400801603206418e+02 9.731969345059452436e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.002805611222444782e+02 9.740442078342331778e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.005210420841683288e+02 9.746670494184777045e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.007615230460921794e+02 9.750811172873330435e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.010020040080160300e+02 9.758527101437923790e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.012424849699398806e+02 9.772488843654578705e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.014829659318637169e+02 9.784206268430799547e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.017234468937875675e+02 9.802099915620617887e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.019639278557114181e+02 9.814843811164168930e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.022044088176352687e+02 9.823942865593215945e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.024448897795591193e+02 9.829901615386616998e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.026853707414829557e+02 9.834581626173258817e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.029258517034068063e+02 9.842628113120551747e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.031663326653306569e+02 9.851561888358248975e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.034068136272545075e+02 9.859173430065147903e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.036472945891783581e+02 9.865749802099909038e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.038877755511021945e+02 9.871638960654847139e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.041282565130260451e+02 9.874988039005883067e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.043687374749498957e+02 9.880111693937727591e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.046092184368737463e+02 9.884087093434931193e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.048496993987975969e+02 9.888227772123484582e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.050901803607214333e+02 9.891602947188944395e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.053306613226452839e+02 9.894595370442856863e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.055711422845691345e+02 9.896387344833280642e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.058116232464929851e+02 9.898379394034285683e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.060521042084168357e+02 9.900032185947783558e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.062925851703406721e+02 9.901119549048769120e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.065330661322645227e+02 9.902224309959370974e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.067735470941883733e+02 9.902972415772849368e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.070140280561122239e+02 9.907173986795058118e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.072545090180360745e+02 9.912193254869207104e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.074949899799599109e+02 9.915403150743316019e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.077354709418837615e+02 9.921666362204992762e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.079759519038076121e+02 9.932366015118690994e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.082164328657314627e+02 9.941987003836211256e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.084569138276553133e+02 9.951660185982579288e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.086973947895791497e+02 9.962751289612632455e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.089378757515030003e+02 9.971050044799354417e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.091783567134268509e+02 9.977234966117760617e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.094188376753507015e+02 9.983915725010216180e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.096593186372745379e+02 9.989195960228601789e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.098997995991983885e+02 9.992727715580602688e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.101402805611222391e+02 9.994650173543144778e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.103807615230460897e+02 9.996128987360485274e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.106212424849699403e+02 9.997164157032623066e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.108617234468937767e+02 9.997877467226869985e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.111022044088176273e+02 9.998564680706693020e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.113426853707414779e+02 9.998895239089392595e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.115831663326653285e+02 9.999182302948053103e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.118236472945891791e+02 9.999391076663441957e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.120641282565130155e+02 9.999538958045175452e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.123046092184368661e+02 9.999660742712486172e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.125450901803607167e+02 9.999773828474988191e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.127855711422845673e+02 9.999852118618258734e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.130260521042084179e+02 9.999895613142297801e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.132665330661322542e+02 9.999939107666336868e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.135070140280561048e+02 9.999939107666336868e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.137474949899799554e+02 9.999947806571144460e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.139879759519038060e+02 9.999965204380760753e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.142284569138276566e+02 9.999973903285568344e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.144689378757514930e+02 9.999991301095184637e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.147094188376753436e+02 9.999999999999992228e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.149498997995991942e+02 9.999999999999992228e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.151903807615230448e+02 9.999999999999992228e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.154308617234468954e+02 9.999999999999992228e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.156713426853707318e+02 9.999999999999992228e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.159118236472945824e+02 9.999999999999992228e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.161523046092184330e+02 9.999999999999992228e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.163927855711422836e+02 9.999999999999992228e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.166332665330661342e+02 9.999999999999992228e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.168737474949899706e+02 9.999999999999992228e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.171142284569138212e+02 9.999999999999992228e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.173547094188376718e+02 9.999999999999992228e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.175951903807615224e+02 9.999999999999992228e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.178356713426853730e+02 9.999999999999992228e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.180761523046092094e+02 9.999999999999992228e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.183166332665330600e+02 9.999999999999992228e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.185571142284569106e+02 9.999999999999992228e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.187975951903807612e+02 9.999999999999992228e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.190380761523045976e+02 9.999999999999992228e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.192785571142284482e+02 9.999999999999992228e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.195190380761522988e+02 9.999999999999992228e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.197595190380761494e+02 9.999999999999992228e-01 1.000000000000000444e+00 9.999999999999994449e-01
1.200000000000000000e+02 9.999999999999992228e-01 1.000000000000000444e+00 9.999999999999994449e-01


==> figures/sourcefiles/CDF_latency_100MHz.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.404809619238476859e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.809619238476953718e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.214428857715430299e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.619238476953907435e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.202404809619238346e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.442885771543086060e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.683366733466933773e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.923847695390781487e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.164328657314629201e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.404809619238476692e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.645290581162324628e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.885771543086172120e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.126252505010020055e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.366733466933867547e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.607214428857715482e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.847695390781562974e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.088176352705410466e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.328657314629258401e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.569138276553106337e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.809619238476953385e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.050100200400801320e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.290581162324649256e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.531062124248497192e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.771543086172344239e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.012024048096192175e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.252505010020040110e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.492985971943887158e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.733466933867735094e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.973947895791583029e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.214428857715430965e+00 1.451688469570275915e-03 1.450107431474377453e-03 1.450107431474377453e-03
7.454909819639278012e+00 3.209912236854251151e-03 3.206416312186296039e-03 3.206416312186296039e-03
7.695390781563125948e+00 6.318807159689215046e-03 6.311925328601129294e-03 6.311925328601129294e-03
7.935871743486973884e+00 7.130429027499351514e-03 7.122663256695981743e-03 7.122663256695981743e-03
8.176352705410820931e+00 7.130429027499351514e-03 7.122663256695981743e-03 7.122663256695981743e-03
8.416833667334669755e+00 7.997784585802887938e-03 7.989074175561296925e-03 7.989074175561296925e-03
8.657314629258516803e+00 7.997784585802887938e-03 7.989074175561296925e-03 7.989074175561296925e-03
8.897795591182363850e+00 7.997784585802887938e-03 7.989074175561296925e-03 7.989074175561296925e-03
9.138276553106212674e+00 7.997784585802887938e-03 7.989074175561296925e-03 7.989074175561296925e-03
9.378757515030059722e+00 7.997784585802887938e-03 7.989074175561296925e-03 7.989074175561296925e-03
9.619238476953906769e+00 7.997784585802887938e-03 7.989074175561296925e-03 7.989074175561296925e-03
9.859719438877755593e+00 7.997784585802887938e-03 7.989074175561296925e-03 7.989074175561296925e-03
1.010020040080160264e+01 7.997784585802887938e-03 7.989074175561296925e-03 7.989074175561296925e-03
1.034068136272544969e+01 7.997784585802887938e-03 7.989074175561296925e-03 7.989074175561296925e-03
1.058116232464929851e+01 7.997784585802887938e-03 7.989074175561296925e-03 7.989074175561296925e-03
1.082164328657314556e+01 7.997784585802887938e-03 7.989074175561296925e-03 7.989074175561296925e-03
1.106212424849699438e+01 7.997784585802887938e-03 7.989074175561296925e-03 7.989074175561296925e-03
1.130260521042084143e+01 8.368761963149581526e-03 8.346599163165357646e-03 8.357037848934819463e-03
1.154308617234468848e+01 8.960932424641954858e-03 8.921596770966535792e-03 8.933775237697574867e-03
1.178356713426853730e+01 1.061204300550892821e-02 1.053611350330993339e-02 1.056742956061831884e-02
1.202404809619238435e+01 1.287622418180330019e-02 1.278565028662891415e-02 1.283001470114912557e-02
1.226452905811623140e+01 1.409714033917434245e-02 1.403133345511800231e-02 1.406438929338796329e-02
1.250501002004008022e+01 1.437580879164134136e-02 1.434710369964421577e-02 1.435841227589446621e-02
1.274549098196392727e+01 1.498017099792914655e-02 1.496820550292718259e-02 1.495863670763850940e-02
1.298597194388777432e+01 1.556972894267964237e-02 1.556495037274807300e-02 1.554842245361309078e-02
1.322645290581162314e+01 1.587974759604917838e-02 1.587028193150482464e-02 1.586071313621615145e-02
1.346693386773547019e+01 1.594244799785425257e-02 1.592508503179449961e-02 1.592508503179449961e-02
1.370741482965931723e+01 1.594244799785425257e-02 1.592508503179449961e-02 1.592508503179449961e-02
1.394789579158316606e+01 1.608700725757150965e-02 1.622693702862809673e-02 1.624259505728229205e-02
1.418837675350701311e+01 1.621763309466541653e-02 1.652182990161538828e-02 1.654096749219273813e-02
1.442885771543086193e+01 1.684724962945804289e-02 1.738824082048070346e-02 1.742651600163539968e-02
1.466933867735470898e+01 1.722780623485829082e-02 1.789364718981880514e-02 1.794236105674296144e-02
1.490981963927855602e+01 1.744377428552021381e-02 1.820071852953713404e-02 1.825030228694208070e-02
1.515030060120240485e+01 1.830503397142603517e-02 1.922457962542516163e-02 1.930982889254243690e-02
1.539078156312625190e+01 1.970969713964250414e-02 2.104960985411936936e-02 2.112007098306323966e-02
1.563126252505009894e+01 2.067894085087928699e-02 2.242664648520751453e-02 2.247275068068931014e-02
1.587174348697394777e+01 2.106907668433308581e-02 2.302600102647077082e-02 2.305818697425994837e-02
1.611222444889779482e+01 2.276460004981198729e-02 2.463007907304470834e-02 2.463964786833338499e-02
1.635270541082164186e+01 2.502529787045052259e-02 2.669780874587889680e-02 2.670737754116757345e-02
1.659318637274548891e+01 2.643257355540886908e-02 2.804961855302417692e-02 2.807136581504389092e-02
1.683366733466933951e+01 2.697597703771951669e-02 2.852109919361152726e-02 2.854980557947755029e-02
1.707414829659318656e+01 2.727380394629362256e-02 2.886209626208060749e-02 2.889167253842741742e-02
1.731462925851703361e+01 2.761168944490986071e-02 2.920396322103047462e-02 2.921962124968466995e-02
1.755511022044088065e+01 2.795567081592381306e-02 2.944405299372809121e-02 2.944927233661282645e-02
1.779559118236472770e+01 2.843898641317126399e-02 2.951973346555668634e-02 2.952843237036457610e-02
1.803607214428857475e+01 2.886656831992531758e-02 2.981984568142870967e-02 2.982506502431344492e-02
1.827655310621242535e+01 2.924538324749764370e-02 3.022521464547613460e-02 3.023304365980323746e-02
1.851703406813627240e+01 2.976004904564763520e-02 3.081934984385465912e-02 3.096810111606949217e-02
1.875751503006011944e+01 3.035570286279584695e-02 3.112903085501535563e-02 3.160138138608349634e-02
1.899799599198396649e+01 3.093393990166487181e-02 3.170663813425889793e-02 3.235644632340788779e-02
1.923847695390781354e+01 3.232031545268819472e-02 3.285489356889967349e-02 3.372739372113051776e-02
1.947895791583166414e+01 3.336880550509527948e-02 3.351166088189496545e-02 3.470776029297912429e-02
1.971943887775551119e+01 3.384428355211709788e-02 3.369607766382212016e-02 3.511399914750733958e-02
1.995991983967935823e+01 3.442513310772799678e-02 3.388310411719164250e-02 3.565420113607697949e-02
2.020040080160320528e+01 3.656652599715409790e-02 3.551849822107396026e-02 3.764625033708257629e-02
2.044088176352705233e+01 3.866698945762410411e-02 3.713562462485972548e-02 3.970093165270494051e-02
2.068136272545089938e+01 4.000372719055174386e-02 3.819167166853692369e-02 4.126847429908576254e-02
2.092184368737474998e+01 4.162087505377429913e-02 3.979661960559165157e-02 4.336925981018991544e-02
2.116232464929859702e+01 4.406183652960242447e-02 4.198700383621701421e-02 4.641039693102640140e-02
2.140280561122244407e+01 4.664039055383612659e-02 4.411736562366797704e-02 5.022051723687989688e-02
2.164328657314629112e+01 4.986946124679748210e-02 4.673225640891811444e-02 5.412458571465854351e-02
2.188376753507013817e+01 5.240882751990301458e-02 4.875997111963603636e-02 5.677166244769785153e-02
2.212424849699398877e+01 5.400072105462074695e-02 4.977861287263933565e-02 5.836878137042548348e-02
2.236472945891783581e+01 5.491248939753621411e-02 5.007437563610741410e-02 5.902728846438235616e-02
2.260521042084168286e+01 5.548550140292148047e-02 5.074854075871847864e-02 5.942656819506426241e-02
2.284569138276552991e+01 5.603238824088796477e-02 5.229607592404116739e-02 6.011726123681030570e-02
2.308617234468937696e+01 5.721585832495875573e-02 5.421940377706447461e-02 6.198491609906314759e-02
2.332665330661322400e+01 6.067657216903330625e-02 5.812521203580470197e-02 6.657097871377995468e-02
2.356713426853707460e+01 6.396921410271369512e-02 6.100454952721453411e-02 7.067077254973601341e-02
2.380761523046092165e+01 6.611931538127939489e-02 6.267125968840524253e-02 7.325695694912012779e-02
2.404809619238476870e+01 6.819104115758874152e-02 6.394999869516429514e-02 7.619805666466594740e-02
2.428857715430861575e+01 6.991530220722830258e-02 6.508694555355482025e-02 7.914872517550043673e-02
2.452905811623246279e+01 7.150022903063436852e-02 6.594117800568909116e-02 8.102507894256116838e-02
2.476953907815631339e+01 7.289444213188332744e-02 6.713118818340771399e-02 8.265786337500112546e-02
2.501002004008016044e+01 7.503235166565358494e-02 6.900232260758371039e-02 8.477082735283632264e-02
2.525050100200400749e+01 7.693948888722461354e-02 7.059857163983054851e-02 8.710909296519572798e-02
2.549098196392785454e+01 8.062400833218671958e-02 7.354837026018425095e-02 9.133415103038532157e-02
2.573146292585170158e+01 8.449053311016634094e-02 7.594491853475648924e-02 9.513209286950777277e-02
2.597194388777554863e+01 8.775617903751399551e-02 7.773167358229600421e-02 9.864992997381634432e-02
2.621242484969939923e+01 9.044707128164845844e-02 7.984289777916961373e-02 1.015536243986882581e-01
2.645290581162324628e+01 9.369007539723316069e-02 8.342858634097968795e-02 1.047548213679898171e-01
2.669338677354709333e+01 9.659345233637371686e-02 8.713866924154251015e-02 1.079603677896953245e-01
2.693386773547094037e+01 9.842047237786048786e-02 8.989709195612274883e-02 1.104352062075385221e-01
2.717434869739478742e+01 1.015415590454908784e-01 9.394991170611621811e-02 1.145315204815714194e-01
2.741482965931863447e+01 1.050283980569842041e-01 9.887523160834052471e-02 1.191923936776360382e-01
2.765531062124248507e+01 1.080641425110465820e-01 1.033490783510356142e-01 1.235522847673478364e-01
2.789579158316633212e+01 1.108081559289325613e-01 1.067886253120732265e-01 1.267995859321311980e-01
2.813627254509017916e+01 1.132595674717282036e-01 1.099811233765669027e-01 1.296676148472907797e-01
2.837675350701402621e+01 1.147460894978568485e-01 1.117313430239132988e-01 1.314108753707908805e-01
2.861723446893787326e+01 1.168726781257456437e-01 1.144471411049348963e-01 1.339292083126734922e-01
2.885771543086172386e+01 1.193928859427440675e-01 1.177370669032768852e-01 1.367615717181207557e-01
2.909819639278557091e+01 1.231618767623602340e-01 1.216367859286515973e-01 1.407839453012866282e-01
2.933867735470941795e+01 1.271860233837665000e-01 1.254521255773898281e-01 1.454074132066773273e-01
2.957915831663326500e+01 1.298089901926121337e-01 1.279269639952330118e-01 1.487991161912715632e-01
2.981963927855711205e+01 1.319503830820382417e-01 1.298059274337361180e-01 1.514827283245039902e-01
3.006012024048095910e+01 1.341196428167110433e-01 1.322677174943674983e-01 1.544638430021660624e-01
3.030060120240480970e+01 1.365039997631317947e-01 1.355593830736710748e-01 1.574414781179049871e-01
3.054108216432865675e+01 1.384154911792726261e-01 1.383082369929626299e-01 1.599311046739215758e-01
3.078156312625250379e+01 1.397496163954583814e-01 1.403490000608923760e-01 1.614821194011674121e-01
3.102204408817635084e+01 1.406788015166530459e-01 1.415146533051489242e-01 1.627017058552328588e-01
3.126252505010019789e+01 1.416489160668037983e-01 1.426368120253660443e-01 1.641692110963230145e-01
3.150300601202404849e+01 1.424213501834857565e-01 1.432144193046095970e-01 1.652574440877893902e-01
3.174348697394789554e+01 1.435743409055679765e-01 1.438372608888541515e-01 1.669137155632106351e-01
3.198396793587174258e+01 1.447961279018529779e-01 1.441486816809764149e-01 1.684403733569944106e-01
3.222444889779558963e+01 1.464646552609991381e-01 1.443478866010769746e-01 1.704124150769418811e-01
3.246492985971944023e+01 1.482063330889178965e-01 1.449220143183973519e-01 1.722826796106370906e-01
3.270541082164328373e+01 1.508423624814729247e-01 1.466156910844924888e-01 1.748793026957906616e-01
3.294589178356713433e+01 1.539808659273824987e-01 1.487791087102134091e-01 1.786494080395278905e-01
3.318637274549097782e+01 1.582514599614392725e-01 1.518089372547996585e-01 1.837313082282941157e-01
3.342685370741482842e+01 1.621441099068376690e-01 1.545595309550527874e-01 1.886479292257105533e-01
3.366733466933867902e+01 1.648733190631863355e-01 1.559600546291222134e-01 1.920161451673235153e-01
3.390781563126252252e+01 1.665984509517398626e-01 1.566124724897135778e-01 1.939403429108275956e-01
3.414829659318637312e+01 1.682991993507025330e-01 1.571952991118418519e-01 1.956131423053838192e-01
3.438877755511021661e+01 1.701035775804263517e-01 1.574910618753099234e-01 1.975051541010987288e-01
3.462925851703406721e+01 1.720054897685136253e-01 1.581391302834973256e-01 1.995911514740294768e-01
3.486973947895791781e+01 1.742339665493356504e-01 1.589994519689971186e-01 2.027262367667911069e-01
3.511022044088176131e+01 1.766618654414543743e-01 1.596649181868002865e-01 2.060500882938838541e-01
3.535070140280561191e+01 1.792378069489461989e-01 1.611967953234687834e-01 2.093887279591500061e-01
3.559118236472945540e+01 1.826053410292270973e-01 1.632784432439955968e-01 2.140061066311751969e-01
3.583166332665330600e+01 1.867061214750617981e-01 1.659403081152083237e-01 2.190627799959985744e-01
3.607214428857714950e+01 1.909627820864952252e-01 1.694746731386518601e-01 2.240402933270702057e-01
3.631262525050100010e+01 1.955860658807055397e-01 1.744713240603008308e-01 2.291274128587211800e-01
3.655310621242485070e+01 2.004261885644917363e-01 1.797002357403203188e-01 2.344059082961456042e-01
3.679358717434869419e+01 2.044782020311446957e-01 1.831667493062623664e-01 2.391972650643284792e-01
3.703406813627254479e+01 2.079667827204659536e-01 1.858416625346868967e-01 2.435832528684639398e-01
3.727454909819638829e+01 2.125378161798387178e-01 1.891863914333185570e-01 2.490026705637760907e-01
3.751503006012023889e+01 2.169686445740640068e-01 1.919970075767460926e-01 2.545986760266882865e-01
3.775551102204408949e+01 2.213864103845799014e-01 1.953730525326861367e-01 2.600267926268083341e-01
3.799599198396793298e+01 2.249681708376947975e-01 1.979218316413963452e-01 2.642431517871900448e-01
3.823647294589178358e+01 2.283104505894708869e-01 2.006498081891489871e-01 2.680680602312169314e-01
3.847695390781562708e+01 2.312364693403743954e-01 2.031603121167045167e-01 2.718103290795689242e-01
3.871743486973947768e+01 2.335973136361182700e-01 2.068312499456318454e-01 2.747079342710753158e-01
3.895791583166332828e+01 2.355863097156014885e-01 2.105482919700409628e-01 2.774211226806545527e-01
3.919839679358717177e+01 2.382441100810054890e-01 2.139173778021347117e-01 2.812451612342006801e-01
3.943887775551102237e+01 2.419521421766445135e-01 2.173612742155762723e-01 2.863244517515245446e-01
3.967935871743486587e+01 2.454224352487726080e-01 2.206433709995911652e-01 2.908174360847969875e-01
3.991983967935871647e+01 2.486610851697875213e-01 2.247257670259314444e-01 2.952599667701836794e-01
4.016032064128256707e+01 2.518892850238348968e-01 2.289943196151604521e-01 3.001200448863488579e-01
4.040080160320641056e+01 2.551174848778822724e-01 2.332854893568899746e-01 3.056368903155093353e-01
4.064128256513026116e+01 2.589073758314334728e-01 2.367032890559078728e-01 3.127821707247058214e-01
4.088176352705410466e+01 2.615886888475144056e-01 2.401785015266578172e-01 3.183694772828101760e-01
4.112224448897795526e+01 2.640670963966427753e-01 2.431752742329740813e-01 3.227302382630027888e-01
4.136272545090179875e+01 2.664775785104823158e-01 2.452325652200388062e-01 3.258461859651871073e-01
4.160320641282564935e+01 2.688096851220655448e-01 2.469140635194029265e-01 3.285811216367860443e-01
4.184368737474949995e+01 2.710817038485855424e-01 2.494463147089781563e-01 3.315213514618510771e-01
4.208416833667334345e+01 2.735470488140045453e-01 2.516567064206616799e-01 3.344668006298008311e-01
4.232464929859719405e+01 2.759226973712857189e-01 2.543090024965857232e-01 3.366154301173483465e-01
4.256513026052103754e+01 2.786205563267318830e-01 2.577824751863740937e-01 3.397035413241474289e-01
4.280561122244488814e+01 2.811790810559445242e-01 2.615560600920344703e-01 3.431317797089347699e-01
4.304609218436873874e+01 2.833474699517033457e-01 2.654609984602939177e-01 3.458658454900529478e-01
4.328657314629258224e+01 2.850621517732893628e-01 2.688239950590221583e-01 3.475969275468219766e-01
4.352705410821643284e+01 2.870772730201913703e-01 2.723618396443888701e-01 3.499769479022592500e-01
4.376753507014027633e+01 2.892343410100687295e-01 2.765033882234227969e-01 3.527545082074168281e-01
4.400801603206412693e+01 2.911972119221331590e-01 2.797654775263795357e-01 3.555372878554591276e-01
4.424849699398797753e+01 2.930024609907709299e-01 2.822881599206660819e-01 3.579294866776274175e-01
4.448897795591182103e+01 2.951508205915087113e-01 2.862496411701767607e-01 3.616421792496326004e-01
4.472945891783567163e+01 2.977520164275053727e-01 2.899518950564125008e-01 3.650521499343233889e-01
4.496993987975951512e+01 3.002739659223317426e-01 2.927259757996469314e-01 3.678584166253469623e-01
4.521042084168336572e+01 3.022829912968360011e-01 2.948606870395018564e-01 3.697826143688510703e-01
4.545090180360720922e+01 3.045175639500557474e-01 2.961063702079909654e-01 3.717729237888950933e-01
4.569138276553105982e+01 3.067051113019216846e-01 2.974181650530199894e-01 3.742686395782772180e-01
4.593186372745491042e+01 3.087698703669193856e-01 2.987830232173770972e-01 3.762563393268788525e-01
4.617234468937875391e+01 3.114607626110538763e-01 3.003784023591431485e-01 3.788338248214551118e-01
4.641282565130260451e+01 3.142134844180794473e-01 3.018354689144638336e-01 3.813860834920884679e-01
4.665330661322644801e+01 3.166727335111007013e-01 3.029324008107380783e-01 3.836504084135808346e-01
4.689378757515029861e+01 3.196527442746696646e-01 3.037483580817176843e-01 3.869525126786538816e-01
4.713426853707414921e+01 3.233720972761901513e-01 3.048687770209732584e-01 3.913471993875972110e-01
4.737474949899799270e+01 3.272447179265675077e-01 3.070869977469838363e-01 3.963247127186688146e-01
4.761523046092184330e+01 3.316189417913854576e-01 3.096905799559837025e-01 4.025035448037093122e-01
4.785571142284568680e+01 3.353705158327224267e-01 3.119027114486287999e-01 4.081421749001801769e-01
4.809619238476953740e+01 3.393258661799258835e-01 3.145854536913804123e-01 4.138460467827101419e-01
4.833667334669338800e+01 3.430922444828001794e-01 3.170046191184531237e-01 4.190027575528241788e-01
4.857715430861723149e+01 3.468699436915559375e-01 3.201614516732344540e-01 4.242247101089973715e-01
4.881763527054108209e+01 3.511483752758383647e-01 3.239515644980298092e-01 4.303974529606723332e-01
4.905811623246492559e+01 3.552108388094588620e-01 3.266569238932819363e-01 4.362787825012831577e-01
4.929859719438877619e+01 3.592515313702303592e-01 3.293579338361301567e-01 4.412667345181242595e-01
4.953907815631262679e+01 3.634864210088147862e-01 3.315387492714668705e-01 4.457718973181277189e-01
4.977955911823647028e+01 3.674818299460603788e-01 3.331671842515028792e-01 4.497681741868699290e-01
5.002004008016032088e+01 3.719945171981978715e-01 3.363214071348418766e-01 4.537305253268614225e-01
5.026052104208416438e+01 3.768163522647909325e-01 3.403028958654106817e-01 4.583826996181181723e-01
5.050100200400801498e+01 3.816320914589862445e-01 3.440086293135695694e-01 4.628643753751403578e-01
5.074148296593185847e+01 3.856396921410272793e-01 3.485685952138627419e-01 4.670668162878294227e-01
5.098196392785570907e+01 3.890760224955109869e-01 3.533738702297382628e-01 4.709500073940691700e-01
5.122244488977955967e+01 3.930992982780032730e-01 3.578320589437791743e-01 4.754482110702263342e-01
5.146292585170340317e+01 3.973585714061785845e-01 3.626469027549433233e-01 4.808493610654419603e-01
5.170340681362725377e+01 4.008854690077140459e-01 3.664465843750273621e-01 4.860121610689215332e-01
5.194388777555109726e+01 4.044829045612802210e-01 3.709665353132042265e-01 4.912080169106710636e-01
5.218436873747494786e+01 4.080768567591905316e-01 3.761336847690877061e-01 4.966604904442531998e-01
5.242484969939879846e+01 4.116438129507681287e-01 3.811024991953514407e-01 5.020277147107180538e-01
5.266533066132264196e+01 4.153596825966327510e-01 3.852997207651557843e-01 5.068103725740930043e-01
5.290581162324649256e+01 4.190833897927230267e-01 3.895134702540951066e-01 5.108249171429317670e-01
5.314629258517033605e+01 4.226233499779678549e-01 3.934688622702402494e-01 5.149769044077351365e-01
5.338677354709418665e+01 4.263313820736068793e-01 3.972050418852267062e-01 5.193811599119672051e-01
5.362725450901803725e+01 4.296963036371458933e-01 4.009847160242526187e-01 5.233548196282089560e-01
5.386773547094188075e+01 4.332937391907120683e-01 4.057438868446463509e-01 5.277434171037868049e-01
5.410821643286573135e+01 4.368336993759568965e-01 4.106344111276390985e-01 5.320032707882079714e-01
5.434869739478957484e+01 4.402787381195801819e-01 4.154457753768800998e-01 5.361195925432989950e-01
5.458917835671342544e+01 4.435452548858417887e-01 4.205659507468010316e-01 5.410022878119646883e-01
5.482965931863726894e+01 4.464077023960262292e-01 4.253520881720991853e-01 5.446445192550259939e-01
5.507014028056111954e+01 4.489496811858736391e-01 4.296710944092139162e-01 5.479292257104833030e-01
5.531062124248497014e+01 4.518243204408535219e-01 4.327409379159164460e-01 5.508442287116054326e-01
5.555110220440881363e+01 4.550681953953522041e-01 4.358586253990623383e-01 5.542855154536046047e-01
5.579158316633266423e+01 4.583207787389904642e-01 4.399610289064607715e-01 5.591986568890978671e-01
5.603206412825650773e+01 4.614784406410071260e-01 4.451246988004211036e-01 5.641700809868039901e-01
5.627254509018035833e+01 4.645472769737999386e-01 4.506815591916978336e-01 5.688796680497927305e-01
5.651302605210420893e+01 4.676204675011625955e-01 4.555512061031516957e-01 5.731586593247911532e-01
5.675350701402805242e+01 4.704916234004866693e-01 4.601607557608498045e-01 5.775603051575808333e-01
5.699398797595190302e+01 4.735038552038721704e-01 4.653061579547135840e-01 5.810189897091957434e-01
5.723446893787574652e+01 4.762504811385000481e-01 4.703384743860749007e-01 5.844515775463869911e-01
5.747494989979959712e+01 4.790589366360190060e-01 4.741929591064485972e-01 5.872474055516411218e-01
5.771543086172344772e+01 4.815922070367268382e-01 4.779595848882626785e-01 5.903563941299790896e-01
5.795591182364729121e+01 4.839042843532889715e-01 4.829075219429874721e-01 5.937054724810146844e-01
5.819639278557114181e+01 4.870462711548543822e-01 4.888036396217717017e-01 5.979183520794731921e-01
5.843687374749498531e+01 4.899313604768018027e-01 4.935984759518777243e-01 6.021251424445662748e-01
5.867735470941883591e+01 4.924167347372418457e-01 4.967753159877172364e-01 6.059535304505163644e-01
5.891783567134268651e+01 4.947279412148899991e-01 5.003453465208731465e-01 6.099228407143540975e-01
5.915831663326653000e+01 4.970191183975171123e-01 5.030924606592031001e-01 6.129526692589403192e-01
5.939879759519038060e+01 4.991230652136429691e-01 5.051288742747288563e-01 6.150464956461981769e-01
5.963927855711422410e+01 5.016676565202322635e-01 5.074175561296833115e-01 6.174691406351940914e-01
5.987975951903807470e+01 5.038395287716469495e-01 5.105491618605217941e-01 6.195890637368756115e-01
6.012024048096191819e+01 5.063762825280105906e-01 5.140774376505998777e-01 6.223274789703977516e-01
6.036072144288576879e+01 5.088207273594945734e-01 5.183399010064633217e-01 6.248945257792045682e-01
6.060120240480961940e+01 5.117676462443331298e-01 5.223875014135720418e-01 6.286298355037102104e-01
6.084168336673346289e+01 5.153607276033295159e-01 5.259853684421131881e-01 6.338004645215168376e-01
6.108216432865731349e+01 5.193761658355962041e-01 5.299198830867194454e-01 6.384552484842159759e-01
6.132264529058115698e+01 5.232426906135758671e-01 5.344554920535504738e-01 6.427707751594076147e-01
6.156312625250500759e+01 5.277275110204666664e-01 5.390328557634593842e-01 6.477639465191333823e-01
6.180360721442885819e+01 5.317237907966262389e-01 5.434231930199987515e-01 6.525683516445280885e-01
6.204408817635270168e+01 5.352332716198825446e-01 5.475456040084553111e-01 6.579033899632037441e-01
6.228456913827655228e+01 5.385259135535629405e-01 5.516158215680645460e-01 6.628182711796586357e-01
6.252505010020039578e+01 5.418351014266085119e-01 5.563219290691301389e-01 6.681593987316998273e-01
6.276553106212424638e+01 5.452531441638990284e-01 5.607218351209581897e-01 6.742155762589491230e-01
6.300601202404809698e+01 5.487878793156600876e-01 5.653366041215409643e-01 6.799977382847500751e-01
6.324649298597194047e+01 5.521249340339523526e-01 5.696147255060586279e-01 6.841853910592657906e-01
6.348697394789579107e+01 5.553557464047416126e-01 5.737467052898038711e-01 6.870377619457711527e-01
6.372745490981963457e+01 5.583540447855037669e-01 5.781613994798053824e-01 6.891576850474526728e-01
6.396793587174348517e+01 5.617686041671384745e-01 5.842306253642665093e-01 6.918595648807817078e-01
6.420841683366732866e+01 5.649375869750365986e-01 5.899188392181422547e-01 6.950068286402744100e-01
6.444889779559117926e+01 5.680316776363342202e-01 5.944596675278580600e-01 6.981575719616902598e-01
6.468937875751502986e+01 5.711562476596204752e-01 5.989439529563226339e-01 7.023339161599556624e-01
6.492985971943888046e+01 5.738837151381411816e-01 6.039519124542218620e-01 7.069391163652498644e-01
6.517034068136271685e+01 5.762872305406691043e-01 6.098375914472365933e-01 7.109380029054344075e-01
6.541082164328656745e+01 5.787438671169484738e-01 6.156562888732306504e-01 7.150830310463914818e-01
6.565130260521041805e+01 5.813407087583752908e-01 6.210878850352739011e-01 7.182511721774230695e-01
6.589178356713426865e+01 5.841526476115500577e-01 6.268056751654964565e-01 7.217611802674045451e-01
6.613226452905811925e+01 5.869654573036388046e-01 6.327244099967811453e-01 7.249223622745898377e-01
6.637274549098195564e+01 5.900003309187872302e-01 6.391589898831734340e-01 7.283506006593771787e-01
6.661322645290580624e+01 5.931884721827924700e-01 6.452151674104227297e-01 7.323294797185035954e-01
6.685370741482965684e+01 5.970610928331697709e-01 6.504058039092874832e-01 7.384848247605627636e-01
6.709418837675350744e+01 6.012776948545610622e-01 6.545986760266878646e-01 7.450246613951304608e-01
6.733466933867735804e+01 6.052861663755160215e-01 6.577746461720466176e-01 7.499699887784129215e-01
6.757515030060119443e+01 6.097483449706438963e-01 6.616508781544400142e-01 7.549422827665998037e-01
6.781563126252504503e+01 6.139536260861536698e-01 6.661656097497321571e-01 7.605504666962430438e-01
6.805611222444889563e+01 6.181031735111700565e-01 6.712631679671525742e-01 7.644693233121950815e-01
6.829659318637274623e+01 6.221055491597273779e-01 6.764990387710183573e-01 7.681446105935263446e-01
6.853707414829659683e+01 6.259111152137298850e-01 6.813164922536248946e-01 7.713066624911923963e-01
6.877755511022043322e+01 6.290800980216280092e-01 6.851587985072675746e-01 7.744495767982810808e-01
6.901803607214428382e+01 6.326453125353777018e-01 6.890115434466796973e-01 7.779604547787433155e-01
6.925851703406813442e+01 6.361347640636129119e-01 6.923423540976187951e-01 7.817053332985376413e-01
6.949899799599198502e+01 6.394256643194653478e-01 6.964586758527098187e-01 7.849187087345702585e-01
6.973947895791583562e+01 6.424945006522582158e-01 7.018467774907135581e-01 7.880781509607939217e-01
6.997995991983967201e+01 6.459003516447533455e-01 7.078168358603648125e-01 7.919317657906868035e-01
7.022044088176352261e+01 6.500742825593606167e-01 7.147507328827297224e-01 7.969527736457978628e-01
7.046092184368737321e+01 6.540984291807668827e-01 7.200622841584241041e-01 8.007628939516513444e-01
7.070140280561122381e+01 6.581608927143873800e-01 7.245639673965044159e-01 8.041841732125923903e-01
7.094188376753507441e+01 6.625412124516030232e-01 7.302400027836492002e-01 8.091312403768363692e-01
7.118236472945891080e+01 6.669659449734306467e-01 7.364597197212867652e-01 8.140391624694449657e-01
7.142284569138276140e+01 6.708794950527641188e-01 7.425637412249794789e-01 8.178179667179901191e-01
7.166332665330661200e+01 6.743184379239897108e-01 7.469949633341159689e-01 8.203815339648737881e-01
7.190380761523046260e+01 6.777120971716893427e-01 7.507902955017961011e-01 8.228346251206972717e-01
7.214428857715429899e+01 6.813417537650720002e-01 7.548909592282329051e-01 8.264803361256817249e-01
7.238476953907814959e+01 6.851464489801605273e-01 7.586001722383148849e-01 8.296789234235408816e-01
7.262525050100200019e+01 6.895894691191812864e-01 7.629870299329311045e-01 8.340892681611383752e-01
7.286573146292585079e+01 6.942406197586382666e-01 7.665553206851254409e-01 8.379454926624736455e-01
7.310621242484970139e+01 6.986932191257125835e-01 7.698800421026990026e-01 8.416425272058246643e-01
7.334669338677353778e+01 7.033095362086112523e-01 7.739702671433663639e-01 8.461102847151542594e-01
7.358717434869738838e+01 7.080277414444431372e-01 7.797376410309939665e-01 8.508598867402592525e-01
7.382765531062123898e+01 7.122304100432110818e-01 7.851396609166904073e-01 8.551806327583355571e-01
7.406813627254508958e+01 7.167082637387901523e-01 7.898535974320831654e-01 8.595387840670858370e-01
7.430861723446894018e+01 7.214621733700943285e-01 7.938664022199604098e-01 8.645006393695032765e-01
7.454909819639277657e+01 7.260410443796927460e-01 7.987369190218950310e-01 8.688152961542140451e-01
7.478957915831662717e+01 7.302942216354703087e-01 8.027053593952520050e-01 8.726080186504517888e-01
7.503006012024047777e+01 7.344786026170451176e-01 8.058143479735899728e-01 8.763816035561121653e-01
7.527054108216432837e+01 7.387378757452204292e-01 8.095339996694415063e-01 8.805927433736091547e-01
7.551102204408817897e+01 7.424711621693642627e-01 8.126856128813381153e-01 8.843010864932103754e-01
7.575150300601201536e+01 7.464169332885142172e-01 8.155806084014021184e-01 8.881094670181023387e-01
7.599198396793586596e+01 7.501066777669600505e-01 8.189227276285914181e-01 8.926572544516644392e-01
7.623246492985971656e+01 7.535107870816272202e-01 8.230268709169513697e-01 8.974399123150393898e-01
7.647294589178356716e+01 7.568016873374796560e-01 8.275877067077253013e-01 9.022060422592793616e-01
7.671342685370741776e+01 7.597529604168880013e-01 8.328775107213999274e-01 9.060596570891722434e-01
7.695390781563125415e+01 7.626058286990189394e-01 8.385883417277761875e-01 9.099698148003163567e-01
7.719438877755510475e+01 7.653855465123772239e-01 8.446949729029112897e-01 9.128813382395153386e-01
7.743486973947895535e+01 7.681339141248330060e-01 8.507798568160266361e-01 9.156623781065961198e-01
7.767535070140280595e+01 7.713107344829568390e-01 8.562810442165329494e-01 9.185999982602187641e-01
7.791583166332665655e+01 7.740268810555961387e-01 8.610167279939453522e-01 9.215506667710532396e-01
7.815631262525049294e+01 7.768475282979105945e-01 8.645371747696962705e-01 9.239741816505299132e-01
7.839679358717434354e+01 7.795819624877430298e-01 8.678636359682313506e-01 9.258540149795138063e-01
7.863727454909819414e+01 7.827770704630599985e-01 8.712657776385950292e-01 9.279234844333095200e-01
7.887775551102204474e+01 7.861202210537500124e-01 8.748801725862711542e-01 9.303678766843250791e-01
7.911823647294589534e+01 7.895957391593618757e-01 8.785337126055827728e-01 9.321050479744596995e-01
7.935871743486973173e+01 7.928744476704189248e-01 8.822263976965297738e-01 9.341545099471972868e-01
7.959919839679358233e+01 7.960068552439307776e-01 8.866437015579735625e-01 9.364101359638817845e-01
7.983967935871743293e+01 7.994640857323495053e-01 8.910018528667238424e-01 9.383708691075789421e-01
8.008016032064128353e+01 8.030319127628410270e-01 8.947119357672866924e-01 9.397722626721292105e-01
8.032064128256513413e+01 8.067190447245450313e-01 8.984681228633313310e-01 9.410553511312922392e-01
8.056112224448897052e+01 8.101196706835563921e-01 9.019981384343709330e-01 9.419530781074659798e-01
8.080160320641282112e+01 8.131850236606933402e-01 9.056943030872410816e-01 9.426054959680573164e-01
8.104208416833667172e+01 8.160108959364914538e-01 9.094791965691516600e-01 9.435919517732714867e-01
8.128256513026052232e+01 8.184866909688779391e-01 9.129787659733636929e-01 9.447958801986827693e-01
8.152304609218435871e+01 8.209964487189088667e-01 9.170637716711463883e-01 9.457919047991855122e-01
8.176352705410820931e+01 8.234226059331997138e-01 9.203763146219888780e-01 9.471010899727722032e-01
8.200400801603205991e+01 8.258409255972648522e-01 9.231808415320509331e-01 9.483511225936652744e-01
8.224448897795591051e+01 8.283602625753493376e-01 9.262915698913505302e-01 9.496942334960026821e-01
8.248496993987976111e+01 8.317260549778022760e-01 9.300738537018188312e-01 9.519115843315324454e-01
8.272545090180359750e+01 8.347870537603694352e-01 9.335795123393964001e-01 9.538053359082089289e-01
8.296593186372744810e+01 8.376538554651237201e-01 9.363483737397461093e-01 9.555755630366135067e-01
8.320641282565129870e+01 8.403055599581300550e-01 9.400488878450202757e-01 9.568708299625074964e-01
8.344689378757514930e+01 8.431018237108536262e-01 9.435510669206746970e-01 9.586314882956233907e-01
8.368737474949899990e+01 8.455131766636071466e-01 9.462303296015032172e-01 9.606070095774940087e-01
8.392785571142283629e+01 8.475840316010024855e-01 9.485825134615551990e-01 9.622632810529152536e-01
8.416833667334668689e+01 8.494371768099080455e-01 9.504797446001548300e-01 9.631757961672623436e-01
8.440881763527053749e+01 8.510804498405494245e-01 9.525953182494323324e-01 9.645023791504647726e-01
8.464929859719438809e+01 8.526409931743645920e-01 9.544142592447609763e-01 9.656167088563547551e-01
8.488977955911823869e+01 8.543556749959505536e-01 9.566089929277903359e-01 9.672790695651415360e-01
8.513026052104207508e+01 8.563890838600456412e-01 9.587132580008176364e-01 9.685543290099773994e-01
8.537074148296592568e+01 8.586306232245770609e-01 9.609436571935592308e-01 9.704176344198263138e-01
8.561122244488977628e+01 8.610532970832119881e-01 9.625512148020562986e-01 9.718077194081262693e-01
8.585170340681362688e+01 8.630901893029629957e-01 9.645310855363308233e-01 9.739772262672127257e-01
8.609218436873747748e+01 8.652045861860563347e-01 9.669337230442686115e-01 9.767747940534284856e-01
8.633266533066131387e+01 8.671570070311532819e-01 9.693633271571108212e-01 9.789016762789563009e-01
8.657314629258516447e+01 8.695927434734976869e-01 9.709604460798384462e-01 9.803639621771617074e-01
8.681362725450901507e+01 8.720763760561097699e-01 9.725880111693936403e-01 9.820593787242184458e-01
8.705410821643286567e+01 8.743213987762969985e-01 9.747427298903066362e-01 9.841184094922447168e-01
8.729458917835671627e+01 8.767597477353832325e-01 9.779995998503786536e-01 9.865767199909529772e-01
8.753507014028055266e+01 8.790396040121288834e-01 9.802839322529292021e-01 9.882086345329121890e-01
8.777555110220440326e+01 8.812550182092415696e-01 9.816801064745946936e-01 9.891028819471627820e-01
8.801603206412825386e+01 8.837168798190047081e-01 9.836199622467529657e-01 9.898344598415058648e-01
8.825651302605210446e+01 8.861055909599953040e-01 9.854658698469861422e-01 9.909975034143200245e-01
8.849699398797595506e+01 8.881555457634556783e-01 9.870542898649058428e-01 9.933827431126419638e-01
8.873747494989979145e+01 8.903544140212030777e-01 9.887888514835980747e-01 9.951868959697972583e-01
8.897795591182364205e+01 8.922989973160743160e-01 9.903215985107473029e-01 9.969649521125288905e-01
8.921843687374749265e+01 8.948549095285450727e-01 9.917812747375103211e-01 9.979522778082238199e-01
8.945891783567134325e+01 8.974944222767559099e-01 9.933566463982181904e-01 9.984159294344840951e-01
8.969939879759519386e+01 9.001252266358271692e-01 9.947032368624787457e-01 9.986708073453550716e-01
8.993987975951903024e+01 9.026785263315560970e-01 9.958601912019273694e-01 9.987978113555502357e-01
9.018036072144288084e+01 9.051046835458469442e-01 9.965543638055965880e-01 9.990666075141139135e-01
9.042084168336673144e+01 9.074655278415908466e-01 9.973790199813840074e-01 9.994380507494106114e-01
9.066132264529058205e+01 9.096495918378009193e-01 9.979018241603379025e-01 9.997225049366283978e-01
9.090180360721441843e+01 9.116412004340259667e-01 9.983559069913094941e-01 9.998816948946126493e-01
9.114228456913826903e+01 9.135448542999411448e-01 9.986577589881431294e-01 9.999495463521141936e-01
9.138276553106211963e+01 9.152865321278599309e-01 9.989917969327658520e-01 9.999695538331723199e-01
9.162324649298597024e+01 9.169454802589525055e-01 9.993980357872940257e-01 9.999782527379802444e-01
9.186372745490982084e+01 9.187916587565463367e-01 9.996720512887423693e-01 9.999843419713457804e-01
9.210420841683365722e+01 9.206857333944079569e-01 9.998390702610537861e-01 9.999886914237496871e-01
9.234468937875750782e+01 9.226712461182353664e-01 9.999356281044212702e-01 9.999913010951920755e-01
9.258517034068135843e+01 9.248683726981549169e-01 9.999799925189414296e-01 9.999947806571152231e-01
9.282565130260520903e+01 9.269261650518408890e-01 9.999956505475956492e-01 9.999965204380768524e-01
9.306613226452905963e+01 9.285041251639353233e-01 9.999999999999995559e-01 9.999982602190384817e-01
9.330661322645289601e+01 9.300185140353106616e-01 9.999999999999995559e-01 9.999991301095192409e-01
9.354709418837674662e+01 9.312733929103260699e-01 9.999999999999995559e-01 1.000000000000000000e+00
9.378757515030059722e+01 9.325091133292344736e-01 9.999999999999995559e-01 1.000000000000000000e+00
9.402805611222444782e+01 9.336002744884255300e-01 9.999999999999995559e-01 1.000000000000000000e+00
9.426853707414829842e+01 9.346461520240907372e-01 9.999999999999995559e-01 1.000000000000000000e+00
9.450901803607213481e+01 9.355509536556945172e-01 9.999999999999995559e-01 1.000000000000000000e+00
9.474949899799598541e+01 9.364714303877496038e-01 9.999999999999995559e-01 1.000000000000000000e+00
9.498997995991983601e+01 9.374293531931049417e-01 9.999999999999995559e-01 1.000000000000000000e+00
9.523046092184368661e+01 9.384377846554698976e-01 9.999999999999995559e-01 1.000000000000000000e+00
9.547094188376753721e+01 9.393495529983854064e-01 9.999999999999995559e-01 1.000000000000000000e+00
9.571142284569137360e+01 9.401986209394957994e-01 9.999999999999995559e-01 1.000000000000000000e+00
9.595190380761522420e+01 9.411190976715508860e-01 9.999999999999995559e-01 1.000000000000000000e+00
9.619238476953907480e+01 9.419881949076823746e-01 9.999999999999995559e-01 1.000000000000000000e+00
9.643286573146292540e+01 9.430601976107663154e-01 9.999999999999995559e-01 1.000000000000000000e+00
9.667334669338677600e+01 9.441069459853455026e-01 9.999999999999995559e-01 1.000000000000000000e+00
9.691382765531061239e+01 9.451380192594733831e-01 9.999999999999995559e-01 1.000000000000000000e+00
9.715430861723446299e+01 9.462483388747715551e-01 9.999999999999995559e-01 1.000000000000000000e+00
9.739478957915831359e+01 9.473368875172207826e-01 9.999999999999995559e-01 1.000000000000000000e+00
9.763527054108216419e+01 9.484219528040142011e-01 9.999999999999995559e-01 1.000000000000000000e+00
9.787575150300601479e+01 9.495566559089032577e-01 9.999999999999995559e-01 1.000000000000000000e+00
9.811623246492985118e+01 9.504562325070232687e-01 9.999999999999995559e-01 1.000000000000000000e+00
9.835671342685370178e+01 9.514664056472161846e-01 9.999999999999995559e-01 1.000000000000000000e+00
9.859719438877755238e+01 9.523267944942080954e-01 9.999999999999995559e-01 1.000000000000000000e+00
9.883767535070140298e+01 9.531445122344159859e-01 9.999999999999995559e-01 1.000000000000000000e+00
9.907815631262525358e+01 9.538890795058512229e-01 9.999999999999995559e-01 1.000000000000000000e+00
9.931863727454908997e+01 9.546362592940283998e-01 9.999999999999995559e-01 1.000000000000000000e+00
9.955911823647294057e+01 9.555549943482555264e-01 9.999999999999995559e-01 1.000000000000000000e+00
9.979959919839679117e+01 9.564920170196757887e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.000400801603206418e+02 9.574542940196009155e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.002805611222444782e+02 9.582885576991739818e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.005210420841683288e+02 9.591985843642615306e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.007615230460921794e+02 9.602810371343130091e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.010020040080160300e+02 9.614706030907814727e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.012424849699398806e+02 9.626331730409172227e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.014829659318637169e+02 9.639646857403610936e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.017234468937875675e+02 9.651420599520341703e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.019639278557114181e+02 9.662933089962885136e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.022044088176352687e+02 9.676683636414303846e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.024448897795591193e+02 9.690225181526371800e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.026853707414829557e+02 9.702042465588800457e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.029258517034068063e+02 9.713964250320904492e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.031663326653306569e+02 9.724414317288416765e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.034068136272545075e+02 9.734550882246904013e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.036472945891783581e+02 9.744339111639807038e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.038877755511021945e+02 9.754554052100550265e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.041282565130260451e+02 9.764220364045499423e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.043687374749498957e+02 9.773024545465628377e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.046092184368737463e+02 9.781097222198031904e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.048496993987975969e+02 9.788055225120567693e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.050901803607214333e+02 9.795387688776105994e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.053306613226452839e+02 9.802293441363804094e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.055711422845691345e+02 9.808937942277313748e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.058116232464929851e+02 9.817428621688417678e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.060521042084168357e+02 9.824726251787396780e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.062925851703406721e+02 9.830970166800485632e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.065330661322645227e+02 9.837963003279579510e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.067735470941883733e+02 9.844407211242879319e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.070140280561122239e+02 9.851217171550041840e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.072545090180360745e+02 9.857748463404737427e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.074949899799599109e+02 9.862877704607958540e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.077354709418837615e+02 9.868860367946858947e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.079759519038076121e+02 9.874015734317498350e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.082164328657314627e+02 9.880233524163167802e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.084569138276553133e+02 9.886956400578934545e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.086973947895791497e+02 9.893182898813743797e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.089378757515030003e+02 9.899966733953486919e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.091783567134268509e+02 9.905409477165733056e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.094188376753507015e+02 9.910739011319164016e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.096593186372745379e+02 9.915737626685290351e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.098997995991983885e+02 9.920257280648739906e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.101402805611222391e+02 9.924611475218536594e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.103807615230460897e+02 9.928521541942214590e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.106212424849699403e+02 9.931673978810747760e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.108617234468937767e+02 9.934016535489298416e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.111022044088176273e+02 9.936489718004942739e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.113426853707414779e+02 9.938867108240051484e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.115831663326653285e+02 9.941087747470648273e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.118236472945891791e+02 9.943230011198987972e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.120641282565130155e+02 9.946182155117310186e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.123046092184368661e+02 9.948907880918003155e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.125450901803607167e+02 9.951450730546764767e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.127855711422845673e+02 9.953732328501337934e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.130260521042084179e+02 9.956013926455911101e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.132665330661322542e+02 9.957921063677481754e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.135070140280561048e+02 9.959462448555189695e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.137474949899799554e+02 9.960942874708920147e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.139879759519038060e+02 9.962022714962229797e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.142284569138276566e+02 9.963067721658981357e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.144689378757514930e+02 9.964313021305942764e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.147094188376753436e+02 9.965453820283229902e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.149498997995991942e+02 9.967212914889427289e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.151903807615230448e+02 9.968858800436810608e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.154308617234468954e+02 9.970243434310005481e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.156713426853707318e+02 9.971993820527064178e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.159118236472945824e+02 9.973317495676282674e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.161523046092184330e+02 9.974702129549477547e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.163927855711422836e+02 9.976217389259767199e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.166332665330661342e+02 9.977541064408985694e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.168737474949899706e+02 9.978481570436061876e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.171142284569138212e+02 9.979247908680346502e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.173547094188376718e+02 9.980014246924631127e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.175951903807615224e+02 9.980501916716448818e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.178356713426853730e+02 9.981233421404174244e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.180761523046092094e+02 9.982487429440275450e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.183166332665330600e+02 9.984438108607543994e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.185571142284569106e+02 9.986859040788350628e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.187975951903807612e+02 9.989279972969157262e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.190380761523045976e+02 9.992014407158990030e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.192785571142284482e+02 9.993921544380560684e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.195190380761522988e+02 9.996586311457276164e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.197595190380761494e+02 9.998415073176590839e-01 9.999999999999995559e-01 1.000000000000000000e+00
1.200000000000000000e+02 9.999999999999996669e-01 9.999999999999995559e-01 1.000000000000000000e+00


==> figures/sourcefiles/CDF_latency_1Mbit.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.002004008016031955e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.004008016032063910e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.006012024048096087e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.008016032064127820e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.010020040080159553e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.012024048096192175e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.014028056112223908e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.016032064128255641e+00 7.158293759310677302e-03 7.122663256695981743e-03 7.123884065486138679e-03
9.018036072144287374e+00 8.029038823340163902e-03 7.989074175561296925e-03 7.990443485274145372e-03
1.002004008016031911e+01 8.029038823340163902e-03 7.989074175561296925e-03 7.990443485274145372e-03
1.102204408817635084e+01 8.029038823340163902e-03 7.989074175561296925e-03 7.990443485274145372e-03
1.202404809619238435e+01 8.029038823340163902e-03 7.989074175561296925e-03 7.990443485274145372e-03
1.302605210420841608e+01 8.029038823340163902e-03 7.989074175561296925e-03 7.990443485274145372e-03
1.402805611222444782e+01 8.102475154041445873e-03 8.055185852101220609e-03 8.061786730678378518e-03
1.503006012024047955e+01 8.650624908204587044e-03 8.575380359612725517e-03 8.602081308678731150e-03
1.603206412825651128e+01 8.732803659227449458e-03 8.658889845768418317e-03 8.680384870707767361e-03
1.703406813627254479e+01 8.891041467048069191e-03 8.818079803752707987e-03 8.836991994765841518e-03
1.803607214428857475e+01 9.628027500157364249e-03 9.529650217037674911e-03 9.556514725854878267e-03
1.903807615230460826e+01 9.801127422524671257e-03 9.735814260984541890e-03 9.764454185020875893e-03
2.004008016032063821e+01 9.989963701470825144e-03 9.959376114547177986e-03 9.991534514905081946e-03
2.104208416833667172e+01 1.073918912303033386e-02 1.077881294744991586e-02 1.084504334102158116e-02
2.204408817635270168e+01 1.141322972982424314e-02 1.150952095131222916e-02 1.156804623042301944e-02
2.304609218436873519e+01 1.169123869605052414e-02 1.180876327670346213e-02 1.186472972655525787e-02
2.404809619238476870e+01 1.253488225708310894e-02 1.265951616691458545e-02 1.274346970043666906e-02
2.505010020040079866e+01 1.337240612389058690e-02 1.350852927616413152e-02 1.359175828908456597e-02
2.605210420841683217e+01 1.379204229932648462e-02 1.384604678271005723e-02 1.398936637627645231e-02
2.705410821643286212e+01 1.471349340122114248e-02 1.478900806388475792e-02 1.504124422619984580e-02
2.805611222444889563e+01 1.558248998118631247e-02 1.553450420592047618e-02 1.585560127130182864e-02
2.905811623246492559e+01 1.628275784894496481e-02 1.621214889045469176e-02 1.653075198390774672e-02
3.006012024048095910e+01 1.796917072897797479e-02 1.777795175587393653e-02 1.844483905572864499e-02
3.106212424849698905e+01 1.918174442758128692e-02 1.880094296128117723e-02 1.972466727511434578e-02
3.206412825651302256e+01 2.016526671375917096e-02 1.964125716572283700e-02 2.078524552081874310e-02
3.306613226452905252e+01 2.162962211762401929e-02 2.114964725941004264e-02 2.250357368756704737e-02
3.406813627254508958e+01 2.276613675942957410e-02 2.223875014135720529e-02 2.361026403091076586e-02
3.507014028056111954e+01 2.449276477294186002e-02 2.398201066485729574e-02 2.559743442729209631e-02
3.607214428857714950e+01 2.630856547373427307e-02 2.540689127238880685e-02 2.776209289760591184e-02
3.707414829659317945e+01 2.818031766458480719e-02 2.709534869559922579e-02 2.987367895365559967e-02
3.807615230460921651e+01 3.080654072918779726e-02 2.938055098863053341e-02 3.259951295184417702e-02
3.907815631262524647e+01 3.297466096893993115e-02 3.123776716511391521e-02 3.501996305811951038e-02
4.008016032064127643e+01 3.486652072653009804e-02 3.296536965995981727e-02 3.743780304566054346e-02
4.108216432865731349e+01 3.740794231401375208e-02 3.520620753847091000e-02 4.014971641059951468e-02
4.208416833667334345e+01 4.021863044740210669e-02 3.809250415372705117e-02 4.368555725599956863e-02
4.308617234468937340e+01 4.225648862436268138e-02 4.080134311090233973e-02 4.633656785047150783e-02
4.408817635270540336e+01 4.584874913450039113e-02 4.399036161347286839e-02 5.013081045056738683e-02
4.509018036072144042e+01 4.868828725494996068e-02 4.704628687248275931e-02 5.359791816929751485e-02
4.609218436873747038e+01 5.118774522489002304e-02 5.007524552658820793e-02 5.684664595392444064e-02
4.709418837675350034e+01 5.426245445199012751e-02 5.353045051628000511e-02 6.042685881780762019e-02
4.809619238476953740e+01 5.707051985928200677e-02 5.660464347538645552e-02 6.388178598244434458e-02
4.909819639278556735e+01 5.931557339786405758e-02 5.980932000661117603e-02 6.696172608891978739e-02
5.010020040080159731e+01 6.375934564732377297e-02 6.370381968910114601e-02 7.174346361015962459e-02
5.110220440881762727e+01 6.699054419818017969e-02 6.698504658263525202e-02 7.543939173793015596e-02
5.210420841683366433e+01 6.959491121197922125e-02 6.986090451212192964e-02 7.891693993159748510e-02
5.310621242484969429e+01 7.323088382372483496e-02 7.370756021816854409e-02 8.331063980100454625e-02
5.410821643286572424e+01 7.652590204292877840e-02 7.686178310150752757e-02 8.751206092365142186e-02
5.511022044088175420e+01 7.985151873325826988e-02 8.043181363466340994e-02 9.192403162419858498e-02
5.611222444889779126e+01 8.382757149551339770e-02 8.453247736110025556e-02 9.655438225884895032e-02
5.711422845691382122e+01 8.738398808233262260e-02 8.785023965482748054e-02 1.009463420490998020e-01
5.811623246492985118e+01 9.125338331666445202e-02 9.183868750924260860e-02 1.059151380796312381e-01
5.911823647294588824e+01 9.539117085486882586e-02 9.601416181702725205e-02 1.112249896247780312e-01
6.012024048096191819e+01 9.958490988313131731e-02 9.976165000826398011e-02 1.159258134652545319e-01
6.112224448897794815e+01 1.035102566075212782e-01 1.043442330610576396e-01 1.204578496275795496e-01
6.212424849699397811e+01 1.071864443527461713e-01 1.082839670485486183e-01 1.253352915024104342e-01
6.312625250501001517e+01 1.112219455731880413e-01 1.125046756613342636e-01 1.312115388129005966e-01
6.412825651302604513e+01 1.155118512249879298e-01 1.175804866167349805e-01 1.372470033661831179e-01
6.513026052104207508e+01 1.195613403179443396e-01 1.223039919274163667e-01 1.422097091196678487e-01
6.613226452905810504e+01 1.231116372105384577e-01 1.265360091164522693e-01 1.472785597016808279e-01
6.713426853707413500e+01 1.277337548345584273e-01 1.320963490696521747e-01 1.535210936745512456e-01
6.813627254509017916e+01 1.319414817353354585e-01 1.370121001765878255e-01 1.589762418292408053e-01
6.913827655310620912e+01 1.356447709835572613e-01 1.418078063971746627e-01 1.644714118045229878e-01
7.014028056112223908e+01 1.393130905504927353e-01 1.466626651704551199e-01 1.696638080066262266e-01
7.114228456913826903e+01 1.440226323777285267e-01 1.523012952669259845e-01 1.756949223620182521e-01
7.214428857715429899e+01 1.479374881977325862e-01 1.577102742764686927e-01 1.810943879837093873e-01
7.314629258517032895e+01 1.519319000426630206e-01 1.627782562175422998e-01 1.870515489749628724e-01
7.414829659318635890e+01 1.557733195319657982e-01 1.679454056734258072e-01 1.916792894908789513e-01
7.515030060120240307e+01 1.603473538442170832e-01 1.728063536800717725e-01 1.985952340971990915e-01
7.615230460921843303e+01 1.647876291255481740e-01 1.777716885444123596e-01 2.050735487957347225e-01
7.715430861723446299e+01 1.696012057546107676e-01 1.839165949007021128e-01 2.116901997871883379e-01
7.815631262525049294e+01 1.736174736503451610e-01 1.892359751907236043e-01 2.174620423483064335e-01
7.915831663326652290e+01 1.779642050342353232e-01 1.945979801143037369e-01 2.235888610572895063e-01
8.016032064128255286e+01 1.829185346304753879e-01 2.000147881381735271e-01 2.299305795420633902e-01
8.116232464929858281e+01 1.879122051181625619e-01 2.053185103995408267e-01 2.370353227368313109e-01
8.216432865731462698e+01 1.918646533455494185e-01 2.108823299146638797e-01 2.424713300208026501e-01
8.316633266533065694e+01 1.964981361159874595e-01 2.167697486886402403e-01 2.487103838353606766e-01
8.416833667334668689e+01 2.011272476762646921e-01 2.229390119783920543e-01 2.556245883625246074e-01
8.517034068136271685e+01 2.054608654296724846e-01 2.289595239959290596e-01 2.622342790373534127e-01
8.617234468937874681e+01 2.099614634112224876e-01 2.344972467966284502e-01 2.681870898307164297e-01
8.717434869739477676e+01 2.152698610304865923e-01 2.408126516871527401e-01 2.755658954925859772e-01
8.817635270541080672e+01 2.196445681594058064e-01 2.473611872265283340e-01 2.825531833443103435e-01
8.917835671342685089e+01 2.247247886082766322e-01 2.535887331784930088e-01 2.890976210507816280e-01
9.018036072144288084e+01 2.292411229464054734e-01 2.602207782040242834e-01 2.959900745884930795e-01
9.118236472945891080e+01 2.339191920604835606e-01 2.668719608201329252e-01 3.034758951184690079e-01
9.218436873747494076e+01 2.390693518719270438e-01 2.736301399653785493e-01 3.101804201073107281e-01
9.318637274549097071e+01 2.435192438156118799e-01 2.812469010151623650e-01 3.171755383152379815e-01
9.418837675350700067e+01 2.478231373399263082e-01 2.877136668493438520e-01 3.236695137261794142e-01
9.519038076152303063e+01 2.526996593953043102e-01 2.953078107466272084e-01 3.308873620661004211e-01
9.619238476953907480e+01 2.575097390562383071e-01 3.033882234226712993e-01 3.381017302477090092e-01
9.719438877755510475e+01 2.619666249361803922e-01 3.103708343119603308e-01 3.448541074133462669e-01
9.819639278557113471e+01 2.669209545324204291e-01 3.182946667014625031e-01 3.519344894999273943e-01
9.919839679358716467e+01 2.712423328973780356e-01 3.259836286611517697e-01 3.599318933018263444e-01
1.002004008016031946e+02 2.760419216539261034e-01 3.334403298624705192e-01 3.674890570772064713e-01
1.012024048096192246e+02 2.812917450570355804e-01 3.413624224710111177e-01 3.746547030424414171e-01
1.022044088176352545e+02 2.866499744721326959e-01 3.494758909853251660e-01 3.821875057096347228e-01
1.032064128256512845e+02 2.912869542106993337e-01 3.573266525744410727e-01 3.899908906856172641e-01
1.042084168336673287e+02 2.960297172351571415e-01 3.650538897152850182e-01 3.964744256216214957e-01
1.052104208416833586e+02 3.006360985025982591e-01 3.737188687944189569e-01 4.034512729984086610e-01
1.062124248496993886e+02 3.058360901098747253e-01 3.819271553711389711e-01 4.120498741487749750e-01
1.072144288577154185e+02 3.104337289569942815e-01 3.895099906921720700e-01 4.192329209055719597e-01
1.082164328657314485e+02 3.146195998069673538e-01 3.984011412963109899e-01 4.264829607098826747e-01
1.092184368737474784e+02 3.192714416600807015e-01 4.068634358934212214e-01 4.339070084298134455e-01
1.102204408817635084e+02 3.246322938012742854e-01 4.159311742651602417e-01 4.420610193557704681e-01
1.112224448897795526e+02 3.290454675796084527e-01 4.242577659472674401e-01 4.497495591074437971e-01
1.122244488977955825e+02 3.341930046649554398e-01 4.324799707716800445e-01 4.577913349278258659e-01
1.132264529058116125e+02 3.393204341835627802e-01 4.409353062449439808e-01 4.655364272520756685e-01
1.142284569138276424e+02 3.439757730048047524e-01 4.501805022747638052e-01 4.730335582965669028e-01
1.152304609218436724e+02 3.485629209475383794e-01 4.585392799046602019e-01 4.805541804096668534e-01
1.162324649298597024e+02 3.541729320678970172e-01 4.669876562540777876e-01 4.882914423777137691e-01
1.172344689378757323e+02 3.597313629083583320e-01 4.767965413154485743e-01 4.966960247021637298e-01
1.182364729458917765e+02 3.649916772158537381e-01 4.855676470332386807e-01 5.053181169211388157e-01
1.192384769539078064e+02 3.695971842412626995e-01 4.945710135093993598e-01 5.129553243377041882e-01
1.202404809619238364e+02 3.742210503493469953e-01 5.038449159250851794e-01 5.209849196039928465e-01
1.212424849699398663e+02 3.790835845322104714e-01 5.132466922414469224e-01 5.291006487885134835e-01
1.222444889779558963e+02 3.841393262041808976e-01 5.225745278669416960e-01 5.361566697669077897e-01
1.232464929859719263e+02 3.900780523286310197e-01 5.316422662386807163e-01 5.449344990703628433e-01
1.242484969939879562e+02 3.957011770794720551e-01 5.414198352427430638e-01 5.543143957618633655e-01
1.252505010020040004e+02 4.009370126100670340e-01 5.507441913063146899e-01 5.623352906323709766e-01
1.262525050100200303e+02 4.068739902504528438e-01 5.598615134354586464e-01 5.707877251336164193e-01
1.272545090180360603e+02 4.124726362243934519e-01 5.699565924650088489e-01 5.802006833290846988e-01
1.282565130260520903e+02 4.178973080339346002e-01 5.790330297415556826e-01 5.880527905214408824e-01
1.292585170340681202e+02 4.231654905197194116e-01 5.891402872378368460e-01 5.964443222522193278e-01
1.302605210420841502e+02 4.287641364936600197e-01 5.985585914733335677e-01 6.043903937190103770e-01
1.312625250501001801e+02 4.343601597415041593e-01 6.083648668632619660e-01 6.121850782992119822e-01
1.322645290581162101e+02 4.400007693329883174e-01 6.183251128682899500e-01 6.205661695550531709e-01
1.332665330661322400e+02 4.449647155915821273e-01 6.277408074323442833e-01 6.285714037131550080e-01
1.342685370741482700e+02 4.507259705835041097e-01 6.374426959645780322e-01 6.361685893091277855e-01
1.352705410821643000e+02 4.559425727893915981e-01 6.477326304618248320e-01 6.442060149316193307e-01
1.362725450901803583e+02 4.615001293878207567e-01 6.573327418078063200e-01 6.518614931793248468e-01
1.372745490981963883e+02 4.673846525062770318e-01 6.667066816287828823e-01 6.599746122451111141e-01
1.382765531062124182e+02 4.725802729033927174e-01 6.768182885774680635e-01 6.669697304530384230e-01
1.392785571142284482e+02 4.777007084857428088e-01 6.860774028549805337e-01 6.748653396242996205e-01
1.402805611222444782e+02 4.833317014148732493e-01 6.948128430630583496e-01 6.829453971861181305e-01
1.412825651302605081e+02 4.881688825788041419e-01 7.052097740894420763e-01 6.901849965154915889e-01
1.422845691382765381e+02 4.937264391772333005e-01 7.140687387457917978e-01 6.976455858977025359e-01
1.432865731462925680e+02 4.989561550136031864e-01 7.224901484903050175e-01 7.050687635780552576e-01
1.442885771543085980e+02 5.040564830292136866e-01 7.320963490696520415e-01 7.128947695830684106e-01
1.452905811623246279e+02 5.091253383316665104e-01 7.410597005836964124e-01 7.206407319468963735e-01
1.462925851703406579e+02 5.142912344996888319e-01 7.492070948267611774e-01 7.278115981495999476e-01
1.472945891783566879e+02 5.192158398668355046e-01 7.580260445209946463e-01 7.347118820435142306e-01
1.482965931863727178e+02 5.242322406473587382e-01 7.669702584444616500e-01 7.420471857264787641e-01
1.492985971943887478e+02 5.290667990851931624e-01 7.746574806231893984e-01 7.484245758339547194e-01
1.503006012024048061e+02 5.345080814933452773e-01 7.834007498455942686e-01 7.554136037648353508e-01
1.513026052104208361e+02 5.401626789573440446e-01 7.915794601459674729e-01 7.625357477511652826e-01
1.523046092184368661e+02 5.445863436400640856e-01 7.988752316083403970e-01 7.687695813282546808e-01
1.533066132264528960e+02 5.495258111217574681e-01 8.070147968370781077e-01 7.754767164358307152e-01
1.543086172344689260e+02 5.544617816353222262e-01 8.143297058900282881e-01 7.822943465698255494e-01
1.553106212424849559e+02 5.595577384407719457e-01 8.212444653218158308e-01 7.877294838142188116e-01
1.563126252505009859e+02 5.641291500269267623e-01 8.285715528414970832e-01 7.933481994095912260e-01
1.573146292585170158e+02 5.686734601100846831e-01 8.353253825343387451e-01 7.993819238837175378e-01
1.583166332665330458e+02 5.739556304683840482e-01 8.420348478126602476e-01 8.049684480147002441e-01
1.593186372745490758e+02 5.792028311453970568e-01 8.485955618187668303e-01 8.113867299823469548e-01
1.603206412825651057e+02 5.838878941957323931e-01 8.546317318649579997e-01 8.162032690867108142e-01
1.613226452905811357e+02 5.882538589043300181e-01 8.606913889541304430e-01 8.214000154867046044e-01
1.623246492985971656e+02 5.927990432295200396e-01 8.666066442234919842e-01 8.263801220317513740e-01
1.633266533066131956e+02 5.972611745616550616e-01 8.722965978583293589e-01 8.314428823367175925e-01
1.643286573146292540e+02 6.017713892055588376e-01 8.776829597153715801e-01 8.358922647391230365e-01
1.653306613226452839e+02 6.060088403354292330e-01 8.829953808815467209e-01 8.408271292261085827e-01
1.663326653306613139e+02 6.103931641267021924e-01 8.881303443896410021e-01 8.451268648210807921e-01
1.673346693386773438e+02 6.145379456011638153e-01 8.931200361874436222e-01 8.492786936877759763e-01
1.683366733466933738e+02 6.190936208307398214e-01 8.978705081030294854e-01 8.538585820268965731e-01
1.693386773547094037e+02 6.236833914995699724e-01 9.022521464547610393e-01 8.582792531232247280e-01
1.703406813627254337e+02 6.276900427329505927e-01 9.066163869968767441e-01 8.622457635597844394e-01
1.713426853707414637e+02 6.321818982941790344e-01 9.110510886679363818e-01 8.665167878486793596e-01
1.723446893787574936e+02 6.367332023135942043e-01 9.151230460085072460e-01 8.703527923485240292e-01
1.733466933867735236e+02 6.409645337492394512e-01 9.190653896674405576e-01 8.737720478904585919e-01
1.743486973947895535e+02 6.452430742546212405e-01 9.228059187348309766e-01 8.775349690657429091e-01
1.753507014028055835e+02 6.486657318105202297e-01 9.263228859486587474e-01 8.807828268107917857e-01
1.763527054108216134e+02 6.527274602919268531e-01 9.297528641144077177e-01 8.838018641468001757e-01
1.773547094188376434e+02 6.564552283170490554e-01 9.330801952034235569e-01 8.868670135804479493e-01
1.783567134268537018e+02 6.607643672935564760e-01 9.362213697295507231e-01 8.902601679350395925e-01
1.793587174348697317e+02 6.651521880529580599e-01 9.390859190827871572e-01 8.938490811947037429e-01
1.803607214428857617e+02 6.694079982655037897e-01 9.421461937942009479e-01 8.969272812220230318e-01
1.813627254509017916e+02 6.731768556661373859e-01 9.447793522795476795e-01 8.997514296925369637e-01
1.823647294589178216e+02 6.768233191822689010e-01 9.473925032838362847e-01 9.021866704716400287e-01
1.833667334669338516e+02 6.802660843049075368e-01 9.499926059309130588e-01 9.049742772798737844e-01
1.843687374749498815e+02 6.840786538071490508e-01 9.522299642475009485e-01 9.073642760009156261e-01
1.853707414829659115e+02 6.877268658073448782e-01 9.545116869786091085e-01 9.098464989172361239e-01
1.863727454909819414e+02 6.918585336513241035e-01 9.568099376288522473e-01 9.127854926120593237e-01
1.873747494989979714e+02 6.953642442002782031e-01 9.588724479588016658e-01 9.152068127579127133e-01
1.883767535070140013e+02 6.988262426476243849e-01 9.608758057360574645e-01 9.174280238008030164e-01
1.893787575150300313e+02 7.028547499318089642e-01 9.627417208173487673e-01 9.198832754902023234e-01
1.903807615230460613e+02 7.064854770913616688e-01 9.645232565220035470e-01 9.219957315858301472e-01
1.913827655310620912e+02 7.096327484071308644e-01 9.661908365736749937e-01 9.238889377077765808e-01
1.923847695390781496e+02 7.132398710318152979e-01 9.678714649825582717e-01 9.259900832888890987e-01
1.933867735470941795e+02 7.166188164861064802e-01 9.694633645624011198e-01 9.277675741469482151e-01
1.943887775551102095e+02 7.200082528447835362e-01 9.709587062988764838e-01 9.295302743321796068e-01
1.953907815631262395e+02 7.236118785013393451e-01 9.723461816157340509e-01 9.315835677364965317e-01
1.963927855711422694e+02 7.267058210531469609e-01 9.736788538323020159e-01 9.333480080008841329e-01
1.973947895791582994e+02 7.301949210034900384e-01 9.749871691154078368e-01 9.351837915106759880e-01
1.983967935871743293e+02 7.332827438610725057e-01 9.761536922501451441e-01 9.369325710626578152e-01
1.993987975951903593e+02 7.363600758142690994e-01 9.773454422088253546e-01 9.391207206015803610e-01
2.004008016032063892e+02 7.397556318671711928e-01 9.784528127908690420e-01 9.404823325413075308e-01
2.014028056112224192e+02 7.430978591561117064e-01 9.794401384865639715e-01 9.418021825812858960e-01
2.024048096192384492e+02 7.461131199250250479e-01 9.803926685630273141e-01 9.429958768824396875e-01
2.034068136272544791e+02 7.492717563872123288e-01 9.813939125064148339e-01 9.446654828328143738e-01
2.044088176352705091e+02 7.526760548604360945e-01 9.822698922205688188e-01 9.461393298781164418e-01
2.054108216432865390e+02 7.556650883683847519e-01 9.831206451107799005e-01 9.476001263297469945e-01
2.064128256513025690e+02 7.584932613424162362e-01 9.839774872343565182e-01 9.488373226098058000e-01
2.074148296593186274e+02 7.612261419349425351e-01 9.846968866619685290e-01 9.500571180983026220e-01
2.084168336673346573e+02 7.644066344479337749e-01 9.854658698469855871e-01 9.513099750907672014e-01
2.094188376753506873e+02 7.674000391660431575e-01 9.861765703697897845e-01 9.526820275054315168e-01
2.104208416833667172e+02 7.700927046250901631e-01 9.868272484494196028e-01 9.538609311337575836e-01
2.114228456913827472e+02 7.732364789727307341e-01 9.875075028053962312e-01 9.550676760285828903e-01
2.124248496993987771e+02 7.761039928382094111e-01 9.881555712135836611e-01 9.563170528627350508e-01
2.134268537074148071e+02 7.788840825004722523e-01 9.887227398070577156e-01 9.574707253432961362e-01
2.144288577154308371e+02 7.814097677313770474e-01 9.893055664291859896e-01 9.585608849346559657e-01
2.154308617234468670e+02 7.844687406018983067e-01 9.898466383082363818e-01 9.598911754495714765e-01
2.164328657314628970e+02 7.870460061127004803e-01 9.903268178536316357e-01 9.607507745527347209e-01
2.174348697394789269e+02 7.901329547282508470e-01 9.908304844420081636e-01 9.617643706612216681e-01
2.184368737474949569e+02 7.927784111175613102e-01 9.913254521255767671e-01 9.626587713475088792e-01
2.194388777555109868e+02 7.953137130108198782e-01 9.917221221848162571e-01 9.634948793820633517e-01
2.204408817635270168e+02 7.978743679230110297e-01 9.921422792870371321e-01 9.644258217306307390e-01
2.214428857715430752e+02 8.002112168749696552e-01 9.925711352940658205e-01 9.652967313483092893e-01
2.224448897795591051e+02 8.028960141557272001e-01 9.929286602816699281e-01 9.662563850029540768e-01
2.234468937875751351e+02 8.054951357173333326e-01 9.933096723122553096e-01 9.670968432353990174e-01
2.244488977955911650e+02 8.080313118526240013e-01 9.936724166427440830e-01 9.680312657422788236e-01
2.254509018036071950e+02 8.103664123205183145e-01 9.939934062301549744e-01 9.689813489615645148e-01
2.264529058116232250e+02 8.128186612207218831e-01 9.943230947223737903e-01 9.697495939090271522e-01
2.274549098196392549e+02 8.152910176876650983e-01 9.946205972668034079e-01 9.705804817061129963e-01
2.284569138276552849e+02 8.174774970100925353e-01 9.949007020016172875e-01 9.713548169306223112e-01
2.294589178356713148e+02 8.199166322798137063e-01 9.951503605696035981e-01 9.720143069308224693e-01
2.304609218436873448e+02 8.225376098922237977e-01 9.954208965091287942e-01 9.727129487120370621e-01
2.314629258517033747e+02 8.247441967813908814e-01 9.956566368294225144e-01 9.733071857438796437e-01
2.324649298597194047e+02 8.272690077702635758e-01 9.958662804352925724e-01 9.739318741609557240e-01
2.334669338677354347e+02 8.294248886215654926e-01 9.960837530554896846e-01 9.745939742798901406e-01
2.344689378757514646e+02 8.314601240724296405e-01 9.962846977565518181e-01 9.753395981983221663e-01
2.354709418837675230e+02 8.338800260174432655e-01 9.964917316909794875e-01 9.759747270903355032e-01
2.364729458917835530e+02 8.358086039403840317e-01 9.966570108823292751e-01 9.765985454678335342e-01
2.374749498997995829e+02 8.379539938873000748e-01 9.968309889784869871e-01 9.772615156263460001e-01
2.384769539078156129e+02 8.402829746609693506e-01 9.969919187174328679e-01 9.778496623811419042e-01
2.394789579158316428e+02 8.421809541127845966e-01 9.971345807562821406e-01 9.783238339512065895e-01
2.404809619238476728e+02 8.445160545806789099e-01 9.972902911523432445e-01 9.788684787270974796e-01
2.414829659318637027e+02 8.463738188990148625e-01 9.974399123150388125e-01 9.795357990835005246e-01
2.424849699398797327e+02 8.484116770759754234e-01 9.975625668728299589e-01 9.799777791891755019e-01
2.434869739478957626e+02 8.504914988704795897e-01 9.976904407735058822e-01 9.804354200072563641e-01
2.444889779559117926e+02 8.525861827795304659e-01 9.978017867550468267e-01 9.809635340311633200e-01
2.454909819639278226e+02 8.546791182045170299e-01 9.979261810937996025e-01 9.814481460761652620e-01
2.464929859719438525e+02 8.567195991075741146e-01 9.980462259801483604e-01 9.818927363005746090e-01
2.474949899799598825e+02 8.584672089298581721e-01 9.981567020712085458e-01 9.823521171978115696e-01
2.484969939879759124e+02 8.602917520509721916e-01 9.982680480527494904e-01 9.828802312217185255e-01
2.494989979959919708e+02 8.621058042677003375e-01 9.983619962246746971e-01 9.832560883194578771e-01
2.505010020040080008e+02 8.638726474146919410e-01 9.984411562584264432e-01 9.836249851005725020e-01
2.515030060120240307e+02 8.659996782789326497e-01 9.985177066207358010e-01 9.840234632273424653e-01
2.525050100200400607e+02 8.679807107238028951e-01 9.986003462164106947e-01 9.845080752723444073e-01
2.535070140280560906e+02 8.694677964205038689e-01 9.986760266882392933e-01 9.849300444677231425e-01
2.545090180360721206e+02 8.712119092746593019e-01 9.987438781457408377e-01 9.852606595074012708e-01
2.555110220440881506e+02 8.728869570082742335e-01 9.988047704793959758e-01 9.856043251407509143e-01
2.565130260521041805e+02 8.748557500646942930e-01 9.988630531416088365e-01 9.860576157609411974e-01
2.575150300601202389e+02 8.766654310712616027e-01 9.989222056943024564e-01 9.864169421066966148e-01
2.585170340681362404e+02 8.783623348556804933e-01 9.989865775898808531e-01 9.867205859194536632e-01
2.595190380761522988e+02 8.799114917366647193e-01 9.990439903616128436e-01 9.870294499696793400e-01
2.605210420841683003e+02 8.816372455081448178e-01 9.990909644475753915e-01 9.873844261175442893e-01
2.615230460921843587e+02 8.831977675355470181e-01 9.991492471097882522e-01 9.877385322258311895e-01
2.625250501002003602e+02 8.848649470908726000e-01 9.991962211957508000e-01 9.879812732681212406e-01
2.635270541082164186e+02 8.863765115644739456e-01 9.992336264864246642e-01 9.882100936771616162e-01
2.645290581162324202e+02 8.880795350431179846e-01 9.992858199152719889e-01 9.884589249964983448e-01
2.655310621242484785e+02 8.894590889698634761e-01 9.993275746583498709e-01 9.887442979781152497e-01
2.665330661322644801e+02 8.911149033787709728e-01 9.993641100585429760e-01 9.890505519096065568e-01
2.675350701402805385e+02 8.925661451521534895e-01 9.993989056777745628e-01 9.892915528727403984e-01
2.685370741482965400e+02 8.941913610899354659e-01 9.994328314065252794e-01 9.896439189018710891e-01
2.695390781563125984e+02 8.957195361621478336e-01 9.994632775733528485e-01 9.899179813689726881e-01
2.705410821643285999e+02 8.970641204076069686e-01 9.994937237401804175e-01 9.901694228070436754e-01
2.715430861723446583e+02 8.985354697477291319e-01 9.995215602355655982e-01 9.904252144430052418e-01
2.725450901803607167e+02 9.000312978647516671e-01 9.995511365119124081e-01 9.906740457623419704e-01
2.735470941883767182e+02 9.012814639707378284e-01 9.995781031168168296e-01 9.908663245091021698e-01
2.745490981963927766e+02 9.029355298955810127e-01 9.996033299407597328e-01 9.910177113956916140e-01
2.755511022044087781e+02 9.043194550324873404e-01 9.996250772027794884e-01 9.912152103799204417e-01
2.765531062124248365e+02 9.056054650617919588e-01 9.996468244647992440e-01 9.914100992454148997e-01
2.775551102204408380e+02 9.069465523391224693e-01 9.996633523839342228e-01 9.916319593378305486e-01
2.785571142284568964e+02 9.082028381393336680e-01 9.996868394269154967e-01 9.917920466202010399e-01
2.795591182364728979e+02 9.095893860023364086e-01 9.997051071270121048e-01 9.920278273458662532e-01
2.805611222444889563e+02 9.109435869101493166e-01 9.997190253747046951e-01 9.922018352614863090e-01
2.815631262525049578e+02 9.121823878697173926e-01 9.997407726367244507e-01 9.923941140082465084e-01
2.825651302605210162e+02 9.134238115553818815e-01 9.997520812129746526e-01 9.926229344172868840e-01
2.835671342685370178e+02 9.146940852281075784e-01 9.997659994606672429e-01 9.928430544305463235e-01
2.845691382765530761e+02 9.159267664934505060e-01 9.997833972702829808e-01 9.929996615546043959e-01
2.855711422845691345e+02 9.171209811093784525e-01 9.997955757370140528e-01 9.931258172934289696e-01
2.865731462925851361e+02 9.182854714962130904e-01 9.998034047513411071e-01 9.932789442591746232e-01
2.875751503006011944e+02 9.194490876410155167e-01 9.998155832180721792e-01 9.934268509874516484e-01
2.885771543086171960e+02 9.208758506374975505e-01 9.998216724514377152e-01 9.935512666471200127e-01
2.895791583166332543e+02 9.222204348829566856e-01 9.998373304800919348e-01 9.936669819110073298e-01
2.905811623246492559e+02 9.232074541372632392e-01 9.998477691658613775e-01 9.937826971748946470e-01
2.915831663326653143e+02 9.242836460788498298e-01 9.998538583992269135e-01 9.939453945759993969e-01
2.925851703406813158e+02 9.253537183262113830e-01 9.998660368659579856e-01 9.940593697607305046e-01
2.935871743486973742e+02 9.264718738853415791e-01 9.998747357707659100e-01 9.942072764890075298e-01
2.945891783567133757e+02 9.275104734195454004e-01 9.998790852231698167e-01 9.943403925444569413e-01
2.955911823647294341e+02 9.286968198571839972e-01 9.998895239089392595e-01 9.944491474917195317e-01
2.965931863727454356e+02 9.298228435946036541e-01 9.998930034708624071e-01 9.946283756448082158e-01
2.975951903807614940e+02 9.310091900322422509e-01 9.998982228137471839e-01 9.947910730459129658e-01
2.985971943887774955e+02 9.318808093383038615e-01 9.999069217185551084e-01 9.949024381119098148e-01
2.995991983967935539e+02 9.329412649233116417e-01 9.999121410614398853e-01 9.949859619114074238e-01
3.006012024048096123e+02 9.339221644833930469e-01 9.999138808424015146e-01 9.950781861066860801e-01
3.016032064128256138e+02 9.350027276351404737e-01 9.999234496376901982e-01 9.951712803415427855e-01
3.026052104208416722e+02 9.360710513984377146e-01 9.999260593091325866e-01 9.952704648534462795e-01
3.036072144288576737e+02 9.370694357991622425e-01 9.999260593091325866e-01 9.953609489695687262e-01
3.046092184368737321e+02 9.379699050922850612e-01 9.999347582139405111e-01 9.954262019379263027e-01
3.056112224448897337e+02 9.389149607290480093e-01 9.999356281044212702e-01 9.955558378350632953e-01
3.066132264529057920e+02 9.398827466586470170e-01 9.999373678853828995e-01 9.956541523073886291e-01
3.076152304609217936e+02 9.407360068820332932e-01 9.999417173377868062e-01 9.957916185607285087e-01
3.086172344689378519e+02 9.416408473853169481e-01 9.999425872282675654e-01 9.958481711333050379e-01
3.096192384769538535e+02 9.426567166266847098e-01 9.999460667901907129e-01 9.959290848140683883e-01
3.106212424849699119e+02 9.435737965184185505e-01 9.999504162425946197e-01 9.960543705133148018e-01
3.116232464929859134e+02 9.444900021681202906e-01 9.999530259140370081e-01 9.961544250647963450e-01
3.126252505010019718e+02 9.453082927102203215e-01 9.999547656949986374e-01 9.962014072020137778e-01
3.136272545090180301e+02 9.460889908449374719e-01 9.999573753664410258e-01 9.962753605661522904e-01
3.146292585170340317e+02 9.469676040872563316e-01 9.999608549283641734e-01 9.963554042073374806e-01
3.156312625250500901e+02 9.478750673166365104e-01 9.999634645998065618e-01 9.964276174923197837e-01
3.166332665330660916e+02 9.487449381386338088e-01 9.999643344902873210e-01 9.964946105398335696e-01
3.176352705410821500e+02 9.496366650114350660e-01 9.999660742712489503e-01 9.965529031915663083e-01
3.186372745490981515e+02 9.503150768283897820e-01 9.999678140522105796e-01 9.966268565557048209e-01
3.196392785571142099e+02 9.510975234471712447e-01 9.999686839426913387e-01 9.967025499989995430e-01
3.206412825651302114e+02 9.518642337093738970e-01 9.999721635046144863e-01 9.967651928486227497e-01
3.216432865731462698e+02 9.526423091179946345e-01 9.999747731760568747e-01 9.968208753816212297e-01
3.226452905811622713e+02 9.534877011630915611e-01 9.999747731760568747e-01 9.968756878750415495e-01
3.236472945891783297e+02 9.542850098964197336e-01 9.999773828474992632e-01 9.969418108829771752e-01
3.246492985971943313e+02 9.549809065540175723e-01 9.999791226284608925e-01 9.970496957906616053e-01
3.256513026052103896e+02 9.556645638231652251e-01 9.999791226284608925e-01 9.971340896297373746e-01
3.266533066132263912e+02 9.563438498821520417e-01 9.999817322999032809e-01 9.971932523210481625e-01
3.276553106212424495e+02 9.571568949720591357e-01 9.999826021903840401e-01 9.972567652102495295e-01
3.286573146292585079e+02 9.578763961645252456e-01 9.999826021903840401e-01 9.972924368329516565e-01
3.296593186372745095e+02 9.586098852295058537e-01 9.999843419713456694e-01 9.973481193659501365e-01
3.306613226452905678e+02 9.591877592127623364e-01 9.999869516427880578e-01 9.973820509094960540e-01
3.316633266533065694e+02 9.598993922269390966e-01 9.999869516427880578e-01 9.974359933633383246e-01
3.326653306613226277e+02 9.605847979801510617e-01 9.999886914237496871e-01 9.974821054609775972e-01
3.336673346693386293e+02 9.611967674026618003e-01 9.999895613142304462e-01 9.975360479148198678e-01
3.346693386773546877e+02 9.618183534875262009e-01 9.999895613142304462e-01 9.975882502895059289e-01
3.356713426853706892e+02 9.624967653044809168e-01 9.999895613142304462e-01 9.976308822288328937e-01
3.366733466933867476e+02 9.631576922807925101e-01 9.999904312047112054e-01 9.976900449201436816e-01
3.376753507014027491e+02 9.637801526076891223e-01 9.999904312047112054e-01 9.977457274531421616e-01
3.386773547094188075e+02 9.643807568837817756e-01 9.999904312047112054e-01 9.977979298278282227e-01
3.396793587174348090e+02 9.649857323700351541e-01 9.999921709856728347e-01 9.978684030336543165e-01
3.406813627254508674e+02 9.655417503024876780e-01 9.999921709856728347e-01 9.979145151312935891e-01
3.416833667334668689e+02 9.660951455088437889e-01 9.999921709856728347e-01 9.979423563977928291e-01
3.426853707414829273e+02 9.666319301165888778e-01 9.999930408761535938e-01 9.979641073872453916e-01
3.436873747494989857e+02 9.672963540610290956e-01 9.999930408761535938e-01 9.979971688912132599e-01
3.446893787575149872e+02 9.678392583629993329e-01 9.999930408761535938e-01 9.980380607513840152e-01
3.456913827655310456e+02 9.683279596589756677e-01 9.999939107666343530e-01 9.980876530073357067e-01
3.466933867735470471e+02 9.689425518075828192e-01 9.999939107666343530e-01 9.981241946696158829e-01
3.476953907815631055e+02 9.694461152181058639e-01 9.999939107666343530e-01 9.981703067672551555e-01
3.486973947895791071e+02 9.699383134822109342e-01 9.999939107666343530e-01 9.982068484295353317e-01
3.496993987975951654e+02 9.704121526636406703e-01 9.999939107666343530e-01 9.982381698543469906e-01
3.507014028056111670e+02 9.709244584944852763e-01 9.999939107666343530e-01 9.982816718332520045e-01
3.517034068136272253e+02 9.714315188731369455e-01 9.999947806571151121e-01 9.983086430601730843e-01
3.527054108216432269e+02 9.718817535196984103e-01 9.999947806571151121e-01 9.983434446432970510e-01
3.537074148296592853e+02 9.724080472230576255e-01 9.999947806571151121e-01 9.983886867013582744e-01
3.547094188376752868e+02 9.729142333596771941e-01 9.999947806571151121e-01 9.984260984032166109e-01
3.557114228456913452e+02 9.732988998538267822e-01 9.999947806571151121e-01 9.984556797488720603e-01
3.567134268537074036e+02 9.738208223470251612e-01 9.999947806571151121e-01 9.984774307383246228e-01
3.577154308617234051e+02 9.742876675921976481e-01 9.999947806571151121e-01 9.985096222027143309e-01
3.587174348697394635e+02 9.746828249907331099e-01 9.999947806571151121e-01 9.985487739837288768e-01
3.597194388777554650e+02 9.751689035606130318e-01 9.999947806571151121e-01 9.985774852898061660e-01
3.607214428857715234e+02 9.756322518376567832e-01 9.999947806571151121e-01 9.985966261605243588e-01
3.617234468937875249e+02 9.760177925738384719e-01 9.999947806571151121e-01 9.986270775457578575e-01
3.627254509018035833e+02 9.764050817940844729e-01 9.999956505475958712e-01 9.986514386539446786e-01
3.637274549098195848e+02 9.768317119057776665e-01 9.999956505475958712e-01 9.986766698017095489e-01
3.647294589178356432e+02 9.771779117505122736e-01 9.999956505475958712e-01 9.987114713848335157e-01
3.657314629258516447e+02 9.776316433652023630e-01 9.999965204380766304e-01 9.987401826909108049e-01
3.667334669338677031e+02 9.780294234898343486e-01 9.999965204380766304e-01 9.987601936012071580e-01
3.677354709418837047e+02 9.784027248375658514e-01 9.999965204380766304e-01 9.987949951843311247e-01
3.687374749498997630e+02 9.787803973954581904e-01 9.999965204380766304e-01 9.988297967674550915e-01
3.697394789579157646e+02 9.791423335967716080e-01 9.999965204380766304e-01 9.988445874402828162e-01
3.707414829659318229e+02 9.795777061287863630e-01 9.999965204380766304e-01 9.988602481526885901e-01
3.717434869739478813e+02 9.799317741518104308e-01 9.999973903285573895e-01 9.988793890234067829e-01
3.727454909819638829e+02 9.803015785314133090e-01 9.999973903285573895e-01 9.989046201711716533e-01
3.737474949899799412e+02 9.806600177645981020e-01 9.999973903285573895e-01 9.989211509231555874e-01
3.747494989979959428e+02 9.809808645904001256e-01 9.999982602190381487e-01 9.989359415959833122e-01
3.757515030060120012e+02 9.813900098614500855e-01 9.999982602190381487e-01 9.989620427833263427e-01
3.767535070140280027e+02 9.816986172988019232e-01 9.999982602190381487e-01 9.989890140102474225e-01
3.777555110220440611e+02 9.820142186724110100e-01 9.999991301095189078e-01 9.990064148018094059e-01
3.787575150300600626e+02 9.823621670012099294e-01 9.999991301095189078e-01 9.990272957516838082e-01
3.797595190380761210e+02 9.826594092921436818e-01 9.999991301095189078e-01 9.990551370181830482e-01
3.807615230460921225e+02 9.829671424874633079e-01 9.999999999999996669e-01 9.990664475326983540e-01
3.817635270541081809e+02 9.832425287275931014e-01 9.999999999999996669e-01 9.990855884034165468e-01
3.827655310621241824e+02 9.835581301012021882e-01 9.999999999999996669e-01 9.991073393928691093e-01
3.837675350701402408e+02 9.838510011819751044e-01 9.999999999999996669e-01 9.991256102240092529e-01
3.847695390781562992e+02 9.841674767976162919e-01 9.999999999999996669e-01 9.991360506989465096e-01
3.857715430861723007e+02 9.845031857379650253e-01 9.999999999999996669e-01 9.991543215300866532e-01
3.867735470941883591e+02 9.848109189332846514e-01 9.999999999999996669e-01 9.991769425591172649e-01
3.877755511022043606e+02 9.850836824473180320e-01 9.999999999999996669e-01 9.991934733111011990e-01
3.887775551102204190e+02 9.853380868786760782e-01 9.999999999999996669e-01 9.992134842213975521e-01
3.897795591182364205e+02 9.856886579335715215e-01 9.999999999999996669e-01 9.992291449338033260e-01
3.907815631262524789e+02 9.859028472314502745e-01 9.999999999999996669e-01 9.992387153691624224e-01
3.917835671342684805e+02 9.861948440701910901e-01 9.999999999999996669e-01 9.992526360024119869e-01
3.927855711422845388e+02 9.864649848581279468e-01 9.999999999999996669e-01 9.992682967148177609e-01
3.937875751503005404e+02 9.866511984109775923e-01 9.999999999999996669e-01 9.992787371897550175e-01
3.947895791583165988e+02 9.868846210335637803e-01 9.999999999999996669e-01 9.992935278625827422e-01
3.957915831663326003e+02 9.871093012358284069e-01 9.999999999999996669e-01 9.993091885749885162e-01
3.967935871743486587e+02 9.873208678076106359e-01 9.999999999999996669e-01 9.993265893665504995e-01
3.977955911823646602e+02 9.875848889013223442e-01 9.999999999999996669e-01 9.993396399602220148e-01
3.987975951903807186e+02 9.878069463774905579e-01 9.999999999999996669e-01 9.993492103955811112e-01
3.997995991983967770e+02 9.880508599044626195e-01 9.999999999999996669e-01 9.993700913454555135e-01
4.008016032064127785e+02 9.882667976864056847e-01 9.999999999999996669e-01 9.993822718995488685e-01
4.018036072144288369e+02 9.885010945510240843e-01 9.999999999999996669e-01 9.993935824140641744e-01
4.028056112224448384e+02 9.887415111098675213e-01 9.999999999999996669e-01 9.994040228890014310e-01
4.038076152304608968e+02 9.890020352354506050e-01 9.999999999999996669e-01 9.994188135618291557e-01
4.048096192384768983e+02 9.891987396926862353e-01 9.999999999999996669e-01 9.994283839971882522e-01
4.058116232464929567e+02 9.894155517166614011e-01 9.999999999999996669e-01 9.994405645512816072e-01
4.068136272545089582e+02 9.896218728362506933e-01 9.999999999999996669e-01 9.994562252636873811e-01
4.078156312625250166e+02 9.898360621341294463e-01 9.999999999999996669e-01 9.994710159365151059e-01
4.088176352705410181e+02 9.900056650883680698e-01 9.999999999999996669e-01 9.994788462927179928e-01
4.098196392785570765e+02 9.901848847049604663e-01 9.999999999999996669e-01 9.994875466884990400e-01
4.108216432865730781e+02 9.903474937229418407e-01 9.999999999999996669e-01 9.995023373613267648e-01
4.118236472945891364e+02 9.905573118106597574e-01 9.999999999999996669e-01 9.995145179154201198e-01
4.128256513026051380e+02 9.907382799113164662e-01 9.999999999999996669e-01 9.995179980737325387e-01
4.138276553106211963e+02 9.909052601394586768e-01 9.999999999999996669e-01 9.995266984695135859e-01
4.148296593186372547e+02 9.910626237052471144e-01 9.999999999999996669e-01 9.995371389444508425e-01
4.158316633266532563e+02 9.912593281624827446e-01 9.999999999999996669e-01 9.995458393402318897e-01
4.168336673346693146e+02 9.914586553458147877e-01 9.999999999999996669e-01 9.995527996568567275e-01
4.178356713426853162e+02 9.916614794972754554e-01 9.999999999999996669e-01 9.995658502505282428e-01
4.188376753507013746e+02 9.918337051776106028e-01 9.999999999999996669e-01 9.995728105671530805e-01
4.198396793587173761e+02 9.919753323868202299e-01 9.999999999999996669e-01 9.995823810025121769e-01
4.208416833667334345e+02 9.921326959526086675e-01 9.999999999999996669e-01 9.995928214774494336e-01
4.218436873747494360e+02 9.923057958749760266e-01 9.999999999999996669e-01 9.996023919128085300e-01
4.228456913827654944e+02 9.924587882306037390e-01 9.999999999999996669e-01 9.996137024273238358e-01
4.238476953907814959e+02 9.926056608920063029e-01 9.999999999999996669e-01 9.996171825856362547e-01
4.248496993987975543e+02 9.927656471838912644e-01 9.999999999999996669e-01 9.996250129418391417e-01
4.258517034068135558e+02 9.929133940873260400e-01 9.999999999999996669e-01 9.996345833771982381e-01
4.268537074148296142e+02 9.930427819080854812e-01 9.999999999999996669e-01 9.996415436938230759e-01
4.278557114228456726e+02 9.931852833593272090e-01 9.999999999999996669e-01 9.996493740500259628e-01
4.288577154308616741e+02 9.933487666193407950e-01 9.999999999999996669e-01 9.996563343666508006e-01
4.298597194388777325e+02 9.934842741343252737e-01 9.999999999999996669e-01 9.996641647228536876e-01
4.308617234468937340e+02 9.936398892160493990e-01 9.999999999999996669e-01 9.996702549999003651e-01
4.318637274549097924e+02 9.937946300557414236e-01 9.999999999999996669e-01 9.996833055935718804e-01
4.328657314629257939e+02 9.939511193794977606e-01 9.999999999999996669e-01 9.996876557914623485e-01
4.338677354709418523e+02 9.940726390219677411e-01 9.999999999999996669e-01 9.996920059893528165e-01
4.348697394789578539e+02 9.942116435050808443e-01 9.999999999999996669e-01 9.997024464642900732e-01
4.358717434869739122e+02 9.943541449563225720e-01 9.999999999999996669e-01 9.997120168996491696e-01
4.368737474949899138e+02 9.944774130828568648e-01 9.999999999999996669e-01 9.997189772162740073e-01
4.378757515030059722e+02 9.946059266615840944e-01 9.999999999999996669e-01 9.997250674933206849e-01
4.388777555110219737e+02 9.947318175142149110e-01 9.999999999999996669e-01 9.997337678891017321e-01
4.398797595190380321e+02 9.948716962393602259e-01 9.999999999999996669e-01 9.997415982453046190e-01
4.408817635270540336e+02 9.949940901238624180e-01 9.999999999999996669e-01 9.997442083640388777e-01
4.418837675350700920e+02 9.951147355243001869e-01 9.999999999999996669e-01 9.997598690764446516e-01
4.428857715430861504e+02 9.952187703261270446e-01 9.999999999999996669e-01 9.997659593534913292e-01
4.438877755511021519e+02 9.953472839048542742e-01 9.999999999999996669e-01 9.997720496305380067e-01
4.448897795591182103e+02 9.954801686937423399e-01 9.999999999999996669e-01 9.997763998284284748e-01
4.458917835671342118e+02 9.956139277246625063e-01 9.999999999999996669e-01 9.997824901054751523e-01
4.468937875751502702e+02 9.957205852525857770e-01 9.999999999999996669e-01 9.997911905012561995e-01
4.478957915831662717e+02 9.958237458123804231e-01 9.999999999999996669e-01 9.997981508178810373e-01
4.488977955911823301e+02 9.959260321301429686e-01 9.999999999999996669e-01 9.998007609366152959e-01
4.498997995991983316e+02 9.960274442058733024e-01 9.999999999999996669e-01 9.998059811740839242e-01
4.509018036072143900e+02 9.961577062686648443e-01 9.999999999999996669e-01 9.998129414907087620e-01
4.519038076152303915e+02 9.962844713633277616e-01 9.999999999999996669e-01 9.998190317677554395e-01
4.529058116232464499e+02 9.963692728404470733e-01 9.999999999999996669e-01 9.998225119260678584e-01
4.539078156312624515e+02 9.964733076422739311e-01 9.999999999999996669e-01 9.998286022031145359e-01
4.549098196392785098e+02 9.965720969919078520e-01 9.999999999999996669e-01 9.998346924801612134e-01
4.559118236472945114e+02 9.966673893734130374e-01 9.999999999999996669e-01 9.998407827572078910e-01
4.569138276553105698e+02 9.967635559969504344e-01 9.999999999999996669e-01 9.998503531925669874e-01
4.579158316633266281e+02 9.968597226204878314e-01 9.999999999999996669e-01 9.998538333508794063e-01
4.589178356713426297e+02 9.969733740846683512e-01 9.999999999999996669e-01 9.998564434696136649e-01
4.599198396793586880e+02 9.970677922241414359e-01 9.999999999999996669e-01 9.998625337466603424e-01
4.609218436873746896e+02 9.971814436883219557e-01 9.999999999999996669e-01 9.998694940632851802e-01
4.619238476953907480e+02 9.972819815220201889e-01 9.999999999999996669e-01 9.998755843403318577e-01
4.629258517034067495e+02 9.973571663367858386e-01 9.999999999999996669e-01 9.998773244194880672e-01
4.639278557114228079e+02 9.974393450878087375e-01 9.999999999999996669e-01 9.998834146965347447e-01
4.649298597194388094e+02 9.975416314055712830e-01 9.999999999999996669e-01 9.998886349340033730e-01
4.659318637274548678e+02 9.976176904623690334e-01 9.999999999999996669e-01 9.998938551714720013e-01
4.669338677354708693e+02 9.977033661815205567e-01 9.999999999999996669e-01 9.998982053693624694e-01
4.679358717434869277e+02 9.977872934166077679e-01 9.999999999999996669e-01 9.999034256068310977e-01
4.689378757515029292e+02 9.978642267154377299e-01 9.999999999999996669e-01 9.999060357255653564e-01
4.699398797595189876e+02 9.979437827403641048e-01 9.999999999999996669e-01 9.999086458442996150e-01
4.709418837675350460e+02 9.980268357334191043e-01 9.999999999999996669e-01 9.999121260026120339e-01
4.719438877755510475e+02 9.981037690322490663e-01 9.999999999999996669e-01 9.999173462400806622e-01
4.729458917835671059e+02 9.981868220253040658e-01 9.999999999999996669e-01 9.999199563588149209e-01
4.739478957915831074e+02 9.982558871458445671e-01 9.999999999999996669e-01 9.999234365171273398e-01
4.749498997995991658e+02 9.983441855910925034e-01 9.999999999999996669e-01 9.999295267941740173e-01
4.759519038076151674e+02 9.984228673739867777e-01 9.999999999999996669e-01 9.999312668733302267e-01
4.769539078156312257e+02 9.984831900742057176e-01 9.999999999999996669e-01 9.999347470316426456e-01
4.779559118236472273e+02 9.985382673222317207e-01 9.999999999999996669e-01 9.999408373086893231e-01
4.789579158316632856e+02 9.986169491051259950e-01 9.999999999999996669e-01 9.999417073482673723e-01
4.799599198396792872e+02 9.986982536141166822e-01 9.999999999999996669e-01 9.999451875065797912e-01
4.809619238476953456e+02 9.987655702505928712e-01 9.999999999999996669e-01 9.999486676648922101e-01
4.819639278557113471e+02 9.988390065812942087e-01 9.999999999999996669e-01 9.999538879023608384e-01
4.829659318637274055e+02 9.989185626062205836e-01 9.999999999999996669e-01 9.999582381002513065e-01
4.839679358717434070e+02 9.989797595484716242e-01 9.999999999999996669e-01 9.999591081398293557e-01
4.849699398797594654e+02 9.990427049747869770e-01 9.999999999999996669e-01 9.999625882981417746e-01
4.859719438877755238e+02 9.991126443373595789e-01 9.999999999999996669e-01 9.999643283772979840e-01
4.869739478957915253e+02 9.991852064260287047e-01 9.999999999999996669e-01 9.999678085356104029e-01
4.879759519038075837e+02 9.992595169987621428e-01 9.999999999999996669e-01 9.999721587335008710e-01
4.889779559118235852e+02 9.993373245396242055e-01 9.999999999999996669e-01 9.999756388918132899e-01
4.899799599198396436e+02 9.993941502717145209e-01 9.999999999999996669e-01 9.999765089313913391e-01
4.909819639278556451e+02 9.994509760038048363e-01 9.999999999999996669e-01 9.999765089313913391e-01
4.919839679358717035e+02 9.995112987040237762e-01 9.999999999999996669e-01 9.999799890897037580e-01
4.929859719438877050e+02 9.995821123086285898e-01 9.999999999999996669e-01 9.999825992084380166e-01
4.939879759519037634e+02 9.996485547030725671e-01 9.999999999999996669e-01 9.999860793667504355e-01
4.949899799599197650e+02 9.997097516453236077e-01 9.999999999999996669e-01 9.999912996042190638e-01
4.959919839679358233e+02 9.997700743455425476e-01 9.999999999999996669e-01 9.999921696437971130e-01
4.969939879759518249e+02 9.998260258356006513e-01 9.999999999999996669e-01 9.999947797625313717e-01
4.979959919839678832e+02 9.998819773256587551e-01 9.999999999999996669e-01 9.999956498021094209e-01
4.989979959919839416e+02 9.999370545736847582e-01 9.999999999999996669e-01 9.999991299604218398e-01
5.000000000000000000e+02 1.000000000000000222e+00 9.999999999999996669e-01 9.999999999999998890e-01


==> figures/sourcefiles/CDF_latency_1Mbit_400MHz.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.002004008016031955e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.004008016032063910e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.006012024048096087e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.008016032064127820e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.010020040080159553e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.012024048096192175e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.014028056112223908e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.016032064128255641e+00 7.130062688472513753e-03 7.122663256695981743e-03 7.122719020565241796e-03
9.018036072144287374e+00 7.997373684774251520e-03 7.989074175561296925e-03 7.989136722627158613e-03
1.002004008016031911e+01 7.997373684774251520e-03 7.989074175561296925e-03 7.989136722627158613e-03
1.102204408817635084e+01 7.997373684774251520e-03 7.989074175561296925e-03 7.989136722627158613e-03
1.202404809619238435e+01 7.997373684774251520e-03 7.989074175561296925e-03 7.989136722627158613e-03
1.302605210420841608e+01 8.295185291938100489e-03 8.277877815183068075e-03 8.279682417896918473e-03
1.402805611222444782e+01 8.778476057949610722e-03 8.753707908174359828e-03 8.759865722654126136e-03
1.503006012024047955e+01 9.393256744083170948e-03 9.356542011360768907e-03 9.368793826512903516e-03
1.603206412825651128e+01 9.986267575891888057e-03 9.980253486086101619e-03 9.997729568069897016e-03
1.703406813627254479e+01 1.065939147161602818e-02 1.068486477552476124e-02 1.069973668208994491e-02
1.803607214428857475e+01 1.149187070099801609e-02 1.166523134737336605e-02 1.169489918325343318e-02
1.903807615230460826e+01 1.264654377438767865e-02 1.291526396826639562e-02 1.295190076907619565e-02
2.004008016032063821e+01 1.354172018422521509e-02 1.389824021155736458e-02 1.393662450274496187e-02
2.104208416833667172e+01 1.489493432905744305e-02 1.527788651408787564e-02 1.533019996329033560e-02
2.204408817635270168e+01 1.621505829531591156e-02 1.677583792200561946e-02 1.684730083918991803e-02
2.304609218436873519e+01 1.762574485556572465e-02 1.809546178136172551e-02 1.824174619702651975e-02
2.404809619238476870e+01 1.872381630771079511e-02 1.926633436850300543e-02 1.949961768014051022e-02
2.505010020040079866e+01 2.085464964902640841e-02 2.132362535556773381e-02 2.170567721069173797e-02
2.605210420841683217e+01 2.309259067362024950e-02 2.370799516340892782e-02 2.417879520964959922e-02
2.705410821643286212e+01 2.506493947545100631e-02 2.566611863566376980e-02 2.652577810137957126e-02
2.805611222444889563e+01 2.729243096996892062e-02 2.793131344763694068e-02 2.890755688475861798e-02
2.905811623246492559e+01 3.029231689593225862e-02 3.089763998712561840e-02 3.248196485440964232e-02
3.006012024048095910e+01 3.340279368186580000e-02 3.385352784084483257e-02 3.612074522361145151e-02
3.106212424849698905e+01 3.616495279860185152e-02 3.687030802821924386e-02 3.922453875870876572e-02
3.206412825651302256e+01 4.023156158648248659e-02 4.096488252129056734e-02 4.405855800605622957e-02
3.306613226452905252e+01 4.396639779445251500e-02 4.481414789877954247e-02 4.847328675903236905e-02
3.406813627254508958e+01 4.754797422797565204e-02 4.921579373156919485e-02 5.294194914406456787e-02
3.507014028056111954e+01 5.181660726399082983e-02 5.380707568917073025e-02 5.798300394672401686e-02
3.607214428857714950e+01 5.693600620702086307e-02 6.028080064719851250e-02 6.418537163317128424e-02
3.707414829659317945e+01 6.134657869323401069e-02 6.535139225971449417e-02 6.950131397985841175e-02
3.807615230460921651e+01 6.587035442193633905e-02 7.128404533869185655e-02 7.542357473853063266e-02
3.907815631262524647e+01 7.065449760836378656e-02 7.718451246988003445e-02 8.142064666424836394e-02
4.008016032064127643e+01 7.549437162186284356e-02 8.324503944953329237e-02 8.749252975701160562e-02
4.108216432865731349e+01 7.973339765599622708e-02 8.846873178666804505e-02 9.280499251453382115e-02
4.208416833667334345e+01 8.471346953134727131e-02 9.418739180737144279e-02 9.930225538270698316e-02
4.308617234468937340e+01 8.950544986533166825e-02 1.003418669589498657e-01 1.052827992598914103e-01
4.408817635270540336e+01 9.406492815512673689e-02 1.051106065746322538e-01 1.107048690761082144e-01
4.509018036072144042e+01 9.860699056146193797e-02 1.102777560305157611e-01 1.171142723178674599e-01
4.609218436873747038e+01 1.042027139171195355e-01 1.170324556138382238e-01 1.242830958948677178e-01
4.709418837675350034e+01 1.097644763000303753e-01 1.231095105126264605e-01 1.315771846818046542e-01
4.809619238476953740e+01 1.143910057411459680e-01 1.290430334820845959e-01 1.377804222655431288e-01
4.909819639278556735e+01 1.201208313994445998e-01 1.355915690214601899e-01 1.451040875603817615e-01
5.010020040080159731e+01 1.256155426310349155e-01 1.426863957827709528e-01 1.524434110064624703e-01
5.110220440881762727e+01 1.308516279932460946e-01 1.495594004714806413e-01 1.599619332945359240e-01
5.210420841683366433e+01 1.364839247041694237e-01 1.570622058682811795e-01 1.679971745735981126e-01
5.310621242484969429e+01 1.419490289338779521e-01 1.649738597910523075e-01 1.762159641811091582e-01
5.410821643286572424e+01 1.468524709220055402e-01 1.723392224918882665e-01 1.838875883924385168e-01
5.511022044088175420e+01 1.516932157296775885e-01 1.804500813347599542e-01 1.919306587471217296e-01
5.611222444889779126e+01 1.571975056971708362e-01 1.884461146341675497e-01 2.001825044516993835e-01
5.711422845691382122e+01 1.626164578357107149e-01 1.967874944544481808e-01 2.084900235829155735e-01
5.811623246492985118e+01 1.671315256226831025e-01 2.047269848726045449e-01 2.157754133969402299e-01
5.911823647294588824e+01 1.721803902377006534e-01 2.126795236479727125e-01 2.239768050586267434e-01
6.012024048096191819e+01 1.773267838000934793e-01 2.205120175369920943e-01 2.317536868421945506e-01
6.112224448897794815e+01 1.820020777148967095e-01 2.280661464721591702e-01 2.395610150309553099e-01
6.212424849699397811e+01 1.864283244962237351e-01 2.356898666457893088e-01 2.468533640233097903e-01
6.312625250501001517e+01 1.920014072033834895e-01 2.438598780413546163e-01 2.555723445732762666e-01
6.412825651302604513e+01 1.971434467949113589e-01 2.516558365301808653e-01 2.638859529855310249e-01
6.513026052104207508e+01 2.026686358225564533e-01 2.599380637977678488e-01 2.728041400151884344e-01
6.613226452905810504e+01 2.077897763539324760e-01 2.680611011073705807e-01 2.805618840583492535e-01
6.713426853707413500e+01 2.138148012368759621e-01 2.767895821916021015e-01 2.900759507324970343e-01
6.813627254509017916e+01 2.192276578162048739e-01 2.862931356942161054e-01 2.988819210115861713e-01
6.913827655310620912e+01 2.248146732301325168e-01 2.951547100220082154e-01 3.077687917387594285e-01
7.014028056112223908e+01 2.308379565247300202e-01 3.051106065746322371e-01 3.172367538564722089e-01
7.114228456913826903e+01 2.363744658766240292e-01 3.150551945510060015e-01 3.264028616141292360e-01
7.214428857715429899e+01 2.421112578883065913e-01 3.246605252398722663e-01 3.360639409304943537e-01
7.314629258517032895e+01 2.477714200127657251e-01 3.356689892742503178e-01 3.458885609376101122e-01
7.414829659318635890e+01 2.534359361080898432e-01 3.468583905286323765e-01 3.553826199740596770e-01
7.515030060120240307e+01 2.592998640690294954e-01 3.576537313952172781e-01 3.658874996629148391e-01
7.615230460921843303e+01 2.645254999011647512e-01 3.685604182433431242e-01 3.754633290447397242e-01
7.715430861723446299e+01 2.704547374250789171e-01 3.798942213175360849e-01 3.849669569513927692e-01
7.815631262525049294e+01 2.763622050946682451e-01 3.910244700192245237e-01 3.948890054551259521e-01
7.915831663326652290e+01 2.816313806354531768e-01 4.019642127056203273e-01 4.044543960694561013e-01
8.016032064128255286e+01 2.876729506076835530e-01 4.141679062606017370e-01 4.151054185032373445e-01
8.116232464929858281e+01 2.929351597950845543e-01 4.250667640944004733e-01 4.240905876243192263e-01
8.216432865731462698e+01 2.984821186770544865e-01 4.362396374296475532e-01 4.346815871450058211e-01
8.316633266533065694e+01 3.040430102657923350e-01 4.476612994424001291e-01 4.447976227446825415e-01
8.416833667334668689e+01 3.101063500923475491e-01 4.594718025000651407e-01 4.544821892879107872e-01
8.517034068136271685e+01 3.152475188897024272e-01 4.713675548248474345e-01 4.641093426099180408e-01
8.617234468937874681e+01 3.212673190076079655e-01 4.834607722887687142e-01 4.757189918586312571e-01
8.717434869739477676e+01 3.262264918228071631e-01 4.956914324486546009e-01 4.844692887110819135e-01
8.817635270541080672e+01 3.318108948542158321e-01 5.083170228868184592e-01 4.952638441979155814e-01
8.917835671342685089e+01 3.378986169176148580e-01 5.206485903424757922e-01 5.069578734838777745e-01
9.018036072144288084e+01 3.435169809217702985e-01 5.326765660203379715e-01 5.176210744797361540e-01
9.118236472945891080e+01 3.497605751421352105e-01 5.460676600815956849e-01 5.287670684722254322e-01
9.218436873747494076e+01 3.552866349639532961e-01 5.587515331819723485e-01 5.398043253033113498e-01
9.318637274549097071e+01 3.612689909324200976e-01 5.719521212279373712e-01 5.513409031795615256e-01
9.418837675350700067e+01 3.671999700446802462e-01 5.857277068817036136e-01 5.624634099451877312e-01
9.519038076152303063e+01 3.735297728881715185e-01 5.988508746748784084e-01 5.748959820314014646e-01
9.619238476953907480e+01 3.795887587438617761e-01 6.120505928303626719e-01 5.858584276954419412e-01
9.719438877755510475e+01 3.856886719256827356e-01 6.259549222752855968e-01 5.977455741800564715e-01
9.819639278557113471e+01 3.926062608359447981e-01 6.388754055864367398e-01 6.102668757899754048e-01
9.919839679358716467e+01 3.989421592386470650e-01 6.521821202710579302e-01 6.219365479517832140e-01
1.002004008016031946e+02 4.057334829938250009e-01 6.663265394886784820e-01 6.339602683111204007e-01
1.012024048096192246e+02 4.124986829238131425e-01 6.797915742408031647e-01 6.454481319390618088e-01
1.022044088176352545e+02 4.190731789299156906e-01 6.938255173673635312e-01 6.575179568548340514e-01
1.032064128256512845e+02 4.258827893627264993e-01 7.083927033586472355e-01 6.689745041802913628e-01
1.042084168336673287e+02 4.326488600868876322e-01 7.221073966787582288e-01 6.809695179290180533e-01
1.052104208416833586e+02 4.395725445563606337e-01 7.361656967387806283e-01 6.927392282793169986e-01
1.062124248496993886e+02 4.459067013707169180e-01 7.510347347268979679e-01 7.035998959602839387e-01
1.072144288577154185e+02 4.515416104641592487e-01 7.641126682150718441e-01 7.149207393083097939e-01
1.082164328657314485e+02 4.585218965548768510e-01 7.778099637255670995e-01 7.260049705931219677e-01
1.092184368737474784e+02 4.642900371567871831e-01 7.919300260097255073e-01 7.365603043248682980e-01
1.102204408817635084e+02 4.710456583508724204e-01 8.053759231712728228e-01 7.469868932575129961e-01
1.112224448897795526e+02 4.773606576934228407e-01 8.175448211070227567e-01 7.580580760829568332e-01
1.122244488977955825e+02 4.835772572944249670e-01 8.311568673504007299e-01 7.685847032040926674e-01
1.132264529058116125e+02 4.899305715805871153e-01 8.431752742329742256e-01 7.789060345644989170e-01
1.142284569138276424e+02 4.962272842455046629e-01 8.542733369868734661e-01 7.893047867838244303e-01
1.152304609218436724e+02 5.021373642976130203e-01 8.659820628582862723e-01 7.986292158484847858e-01
1.162324649298597024e+02 5.077208965348487535e-01 8.776716511391217113e-01 8.083146522890042318e-01
1.172344689378757323e+02 5.141255876772174993e-01 8.877536818114600825e-01 8.174137779552368421e-01
1.182364729458917765e+02 5.202150513289625078e-01 8.979314004366851787e-01 8.270139644612161112e-01
1.192384769539078064e+02 5.253213883593976785e-01 9.076907017406510292e-01 8.346786294942156736e-01
1.202404809619238364e+02 5.312401763532359489e-01 9.164757257061337814e-01 8.427878120430321029e-01
1.212424849699398663e+02 5.366486789616998765e-01 9.247222874640084189e-01 8.509596271968169479e-01
1.222444889779558963e+02 5.424612300664328757e-01 9.318162443348383395e-01 8.582441471135503486e-01
1.232464929859719263e+02 5.477425967256397410e-01 9.392555477265412955e-01 8.646013565178359839e-01
1.242484969939879562e+02 5.530117722664247282e-01 9.455779117409118806e-01 8.706984666320447541e-01
1.252505010020040004e+02 5.589680044097017353e-01 9.511843558895936024e-01 8.771591938139864375e-01
1.262525050100200303e+02 5.650304734420839026e-01 9.566081230373096878e-01 8.824612178040139865e-01
1.272545090180360603e+02 5.701246193540970841e-01 9.616726254164601473e-01 8.877528030265467995e-01
1.282565130260520903e+02 5.755914651721516506e-01 9.657706794714546739e-01 8.929086842716481565e-01
1.292585170340681202e+02 5.804818452476843138e-01 9.696599598110599016e-01 8.975026118666170616e-01
1.302605210420841502e+02 5.850021377996946770e-01 9.733813512878729535e-01 9.021391644288559997e-01
1.312625250501001801e+02 5.902930831948044466e-01 9.765755891333282035e-01 9.064468958150112554e-01
1.322645290581162101e+02 5.950389114376202215e-01 9.792365841140601157e-01 9.100213037846622832e-01
1.332665330661322400e+02 6.000520734915449905e-01 9.818175491705595226e-01 9.135209005872677590e-01
1.342685370741482700e+02 6.050330161610689705e-01 9.841097105874371254e-01 9.167908445049893773e-01
1.352705410821643000e+02 6.097657824912897651e-01 9.860008524926712203e-01 9.200755766766618438e-01
1.362725450901803583e+02 6.156358060114404118e-01 9.878224031594422527e-01 9.233820562806149823e-01
1.372745490981963883e+02 6.209319761715881292e-01 9.893516706246683334e-01 9.264232172107439434e-01
1.382765531062124182e+02 6.259364302837829852e-01 9.907095696651790906e-01 9.289946336036104535e-01
1.392785571142284482e+02 6.304811050726372157e-01 9.919491636003026080e-01 9.311641574479301298e-01
1.402805611222444782e+02 6.343735550259190781e-01 9.929451882008053509e-01 9.332545206387481418e-01
1.412825651302605081e+02 6.393388234003292148e-01 9.938342162721711670e-01 9.354022970507871459e-01
1.422845691382765381e+02 6.435848157878465425e-01 9.945945005523803006e-01 9.372525685892265646e-01
1.432865731462925680e+02 6.477768189366382989e-01 9.952991118418189620e-01 9.392376742078061280e-01
1.442885771543085980e+02 6.524756242941123219e-01 9.958915072592359197e-01 9.413289072959154513e-01
1.452905811623246279e+02 6.573964821656997914e-01 9.964212705620361099e-01 9.435201785725157997e-01
1.462925851703406579e+02 6.622772835053295504e-01 9.969379855076244690e-01 9.451642844529345444e-01
1.472945891783566879e+02 6.668611440319685002e-01 9.973276964430176639e-01 9.468049107441883772e-01
1.482965931863727178e+02 6.710174446196675024e-01 9.977060988021606569e-01 9.482759070636529453e-01
1.492985971943887478e+02 6.750857949958941617e-01 9.980627538992838943e-01 9.496625233458685367e-01
1.503006012024048061e+02 6.800597713120342114e-01 9.983332898388090904e-01 9.510143437364350083e-01
1.513026052104208361e+02 6.841437959833747140e-01 9.985768591734298649e-01 9.524644625209101045e-01
1.523046092184368661e+02 6.883976255184489634e-01 9.988152091651658626e-01 9.538597777760379204e-01
1.533066132264528960e+02 6.925783083429917220e-01 9.990152839757472369e-01 9.553446924521621364e-01
1.543086172344689260e+02 6.967929521402812520e-01 9.991588159050773799e-01 9.568269974364126407e-01
1.553106212424849559e+02 7.007794478642465075e-01 9.993066972868114295e-01 9.579709123743759269e-01
1.563126252505009859e+02 7.050445977235697548e-01 9.994363109684488711e-01 9.592400925222758223e-01
1.573146292585170158e+02 7.089205025875647825e-01 9.995389580451818912e-01 9.600177807006325947e-01
1.583166332665330458e+02 7.137551518360258918e-01 9.996172481884528782e-01 9.615200933225813706e-01
1.593186372745490758e+02 7.170528493691530336e-01 9.996859695364351817e-01 9.623282279061310396e-01
1.603206412825651057e+02 7.210297663572152738e-01 9.997486016510519491e-01 9.635765305190415742e-01
1.613226452905811357e+02 7.252461517428507864e-01 9.997947058465337378e-01 9.646195373712225241e-01
1.623246492985971656e+02 7.295905438719164637e-01 9.998260219038421770e-01 9.657121283690034419e-01
1.633266533066131956e+02 7.329117528477144816e-01 9.998555981801889869e-01 9.664350130180129339e-01
1.643286573146292540e+02 7.364942000754106655e-01 9.998790852231702608e-01 9.673527546602572746e-01
1.653306613226452839e+02 7.407880861424426255e-01 9.998990927042283872e-01 9.682826748645787518e-01
1.663326653306613139e+02 7.448076720449815502e-01 9.999164905138441251e-01 9.693709163759035574e-01
1.673346693386773438e+02 7.483674786241798493e-01 9.999295388710559562e-01 9.701660025000848897e-01
1.683366733466933738e+02 7.516077037418894546e-01 9.999417173377870283e-01 9.708401729007857250e-01
1.693386773547094037e+02 7.550151213408138329e-01 9.999538958045181003e-01 9.718388149911141305e-01
1.703406813627254337e+02 7.587847893157035895e-01 9.999617248188451546e-01 9.726512990611200227e-01
1.713426853707414637e+02 7.623985851336274600e-01 9.999660742712490613e-01 9.733654847372172902e-01
1.723446893787574936e+02 7.659575209186527678e-01 9.999730333950953565e-01 9.740996780510127184e-01
1.733466933867735236e+02 7.690392614968775131e-01 9.999747731760569858e-01 9.747129556413276497e-01
1.743486973947895535e+02 7.724127181230551198e-01 9.999773828474993742e-01 9.754532382361617016e-01
1.753507014028055835e+02 7.761640994203120592e-01 9.999782527379801333e-01 9.762413651820132099e-01
1.763527054108216134e+02 7.796925574092825606e-01 9.999799925189417626e-01 9.769772982903911496e-01
1.773547094188376434e+02 7.827882306942751667e-01 9.999834720808649102e-01 9.776601676640042093e-01
1.783567134268537018e+02 7.861216307884950627e-01 9.999860817523072987e-01 9.783369477565786454e-01
1.793587174348697317e+02 7.893148330208630270e-01 9.999886914237496871e-01 9.789754523683391607e-01
1.803607214428857617e+02 7.923373595953242532e-01 9.999895613142304462e-01 9.794173601922824268e-01
1.813627254509017916e+02 7.956037085382237084e-01 9.999904312047112054e-01 9.799566965128430063e-01
1.823647294589178216e+02 7.987281180309251383e-01 9.999921709856728347e-01 9.806204281460491057e-01
1.833667334669338516e+02 8.016966553666606821e-01 9.999921709856728347e-01 9.811902108718026927e-01
1.843687374749498815e+02 8.045128037221223050e-01 9.999930408761535938e-01 9.818408940456403444e-01
1.853707414829659115e+02 8.073542051086007865e-01 9.999947806571152231e-01 9.824950568086429081e-01
1.863727454909819414e+02 8.105953010204833831e-01 9.999956505475959823e-01 9.830396125129509111e-01
1.873747494989979714e+02 8.135507764436240574e-01 9.999965204380767414e-01 9.834301963967118088e-01
1.883767535070140013e+02 8.164374591270981973e-01 9.999973903285575005e-01 9.837537981890481786e-01
1.893787575150300313e+02 8.194704352316353191e-01 9.999982602190382597e-01 9.842461600558826129e-01
1.903807615230460613e+02 8.220845593389624062e-01 9.999982602190382597e-01 9.847585295604152078e-01
1.913827655310620912e+02 8.251157938551535453e-01 9.999982602190382597e-01 9.853004755728494990e-01
1.923847695390781496e+02 8.276794119004470263e-01 9.999991301095190188e-01 9.857154165807646695e-01
1.933867735470941795e+02 8.304032560735713497e-01 9.999991301095190188e-01 9.862817197173533446e-01
1.943887775551102095e+02 8.326829952184688910e-01 9.999991301095190188e-01 9.867558137410720187e-01
1.953907815631262395e+02 8.352448716754163893e-01 9.999991301095190188e-01 9.871281297817170453e-01
1.963927855711422694e+02 8.378772824603764047e-01 9.999999999999997780e-01 9.874613004442569508e-01
1.973947895791582994e+02 8.405636824840619914e-01 9.999999999999997780e-01 9.879284352896458010e-01
1.983967935871743293e+02 8.430855024090517791e-01 9.999999999999997780e-01 9.881850549905577541e-01
1.993987975951903593e+02 8.455907772447547321e-01 9.999999999999997780e-01 9.885982562038905241e-01
2.004008016032063892e+02 8.479218932458588709e-01 9.999999999999997780e-01 9.890506027953285262e-01
2.014028056112224192e+02 8.507397831896664764e-01 9.999999999999997780e-01 9.893776841768298080e-01
2.024048096192384492e+02 8.530125559811800873e-01 9.999999999999997780e-01 9.896282145967031374e-01
2.034068136272544791e+02 8.553880824851068931e-01 9.999999999999997780e-01 9.899579056700781310e-01
2.044088176352705091e+02 8.574135497314903098e-01 9.999999999999997780e-01 9.903328314025968693e-01
2.054108216432865390e+02 8.598561273867376675e-01 9.999999999999997780e-01 9.906529536057683272e-01
2.064128256513025690e+02 8.620740401453526047e-01 9.999999999999997780e-01 9.910348385166168894e-01
2.074148296593186274e+02 8.642249017526471011e-01 9.999999999999997780e-01 9.912671010933744586e-01
2.084168336673346573e+02 8.662146664379377636e-01 9.999999999999997780e-01 9.916159299071564126e-01
2.094188376753506873e+02 8.685875805593455956e-01 9.999999999999997780e-01 9.919551898507348309e-01
2.104208416833667172e+02 8.709761689758673819e-01 9.999999999999997780e-01 9.921143810550293596e-01
2.114228456913827472e+02 8.730939404045880980e-01 9.999999999999997780e-01 9.923370747615833931e-01
2.124248496993987771e+02 8.752491559827475509e-01 9.999999999999997780e-01 9.925510694952252022e-01
2.134268537074148071e+02 8.771884146060044962e-01 9.999999999999997780e-01 9.928346560121651398e-01
2.144288577154308371e+02 8.790118576042533771e-01 9.999999999999997780e-01 9.931373802695120379e-01
2.154308617234468670e+02 8.808596828393460143e-01 9.999999999999997780e-01 9.933652933598134949e-01
2.164328657314628970e+02 8.828320316411767399e-01 9.999999999999997780e-01 9.935497115855536077e-01
2.174348697394789269e+02 8.851718555840107916e-01 9.999999999999997780e-01 9.938811424535110017e-01
2.184368737474949569e+02 8.868664210446565166e-01 9.999999999999997780e-01 9.941081856465212585e-01
2.194388777555109868e+02 8.886959596021163366e-01 9.999999999999997780e-01 9.942717263372718994e-01
2.204408817635270168e+02 8.907048817592128076e-01 9.999999999999997780e-01 9.944230884659454039e-01
2.214428857715430752e+02 8.924299250159133390e-01 9.999999999999997780e-01 9.945318256273487645e-01
2.224448897795591051e+02 8.943717960216893692e-01 9.999999999999997780e-01 9.947432106691168618e-01
2.234468937875751351e+02 8.961447329579045329e-01 9.999999999999997780e-01 9.949772130404568315e-01
2.244488977955911650e+02 8.979263778358497206e-01 9.999999999999997780e-01 9.951355343474601600e-01
2.254509018036071950e+02 9.000572111771653061e-01 9.999999999999997780e-01 9.953234321623651848e-01
2.264529058116232250e+02 9.013520821124069160e-01 9.999999999999997780e-01 9.954591361397965299e-01
2.274549098196392549e+02 9.029212532121415613e-01 9.999999999999997780e-01 9.955870110416068508e-01
2.284569138276552849e+02 9.045461551389478716e-01 9.999999999999997780e-01 9.957844777267153002e-01
2.294589178356713148e+02 9.063460866945258765e-01 9.999999999999997780e-01 9.959662862605817013e-01
2.304609218436873448e+02 9.080859334521672599e-01 9.999999999999997780e-01 9.960515361951218782e-01
2.314629258517033747e+02 9.095114235133580083e-01 9.999999999999997780e-01 9.961628830483989505e-01
2.324649298597194047e+02 9.111485165585861967e-01 9.999999999999997780e-01 9.963212043554022790e-01
2.334669338677354347e+02 9.126619568312492881e-01 9.999999999999997780e-01 9.964429899761740872e-01
2.344689378757514646e+02 9.142267739601189769e-01 9.999999999999997780e-01 9.965778240563142321e-01
2.354709418837675230e+02 9.159074067139968411e-01 9.999999999999997780e-01 9.966578546071070965e-01
2.364729458917835530e+02 9.172519129170991770e-01 9.999999999999997780e-01 9.967909488926648409e-01
2.374749498997995829e+02 9.188411122828127331e-01 9.999999999999997780e-01 9.968805483136612411e-01
2.384769539078156129e+02 9.201769105441850449e-01 9.999999999999997780e-01 9.969570992752891936e-01
2.394789579158316428e+02 9.214639443318697332e-01 9.999999999999997780e-01 9.971571756522713548e-01
2.404809619238476728e+02 9.228929175697524467e-01 9.999999999999997780e-01 9.972163286680747474e-01
2.414829659318637027e+02 9.243993914890316077e-01 9.999999999999997780e-01 9.973224561376043962e-01
2.424849699398797327e+02 9.256446271564126027e-01 9.999999999999997780e-01 9.974181448396393090e-01
2.434869739478957626e+02 9.270387686273755534e-01 9.999999999999997780e-01 9.974886065202286378e-01
2.444889779559117926e+02 9.283397351218282134e-01 9.999999999999997780e-01 9.975608079954004781e-01
2.454909819639278226e+02 9.295666841115763912e-01 9.999999999999997780e-01 9.976312696759898069e-01
2.464929859719438525e+02 9.309085779321597531e-01 9.999999999999997780e-01 9.976904226917931995e-01
2.474949899799598825e+02 9.325030020629112570e-01 9.999999999999997780e-01 9.977765425236246877e-01
2.484969939879759124e+02 9.335627585714445509e-01 9.999999999999997780e-01 9.978374353340105918e-01
2.494989979959919708e+02 9.348985568328168627e-01 9.999999999999997780e-01 9.979470423927051526e-01
2.505010020040080008e+02 9.359461222229282784e-01 9.999999999999997780e-01 9.980105448949646574e-01
2.515030060120240307e+02 9.370232946149215092e-01 9.999999999999997780e-01 9.981044938024171698e-01
2.525050100200400607e+02 9.381805800708301613e-01 9.999999999999997780e-01 9.981462488723960025e-01
2.535070140280560906e+02 9.394832881536288038e-01 9.999999999999997780e-01 9.981975728125783709e-01
2.545090180360721206e+02 9.405691684873519476e-01 9.999999999999997780e-01 9.982445472663046271e-01
2.555110220440881506e+02 9.416768186753999847e-01 9.999999999999997780e-01 9.982836926444098591e-01
2.565130260521041805e+02 9.426947770636295854e-01 9.999999999999997780e-01 9.983297972008449150e-01
2.575150300601202389e+02 9.438146183700995007e-01 9.999999999999997780e-01 9.983776415518623715e-01
2.585170340681362404e+02 9.450912026277082933e-01 9.999999999999997780e-01 9.984333149785008521e-01
2.595190380761522988e+02 9.461884032856803239e-01 9.999999999999997780e-01 9.984863787132657320e-01
2.605210420841683003e+02 9.471358273458975185e-01 9.999999999999997780e-01 9.985498812155252368e-01
2.615230460921843587e+02 9.481476901749161801e-01 9.999999999999997780e-01 9.985916362855040695e-01
2.625250501002003602e+02 9.489479500198974016e-01 9.999999999999997780e-01 9.986220826906969661e-01
2.635270541082164186e+02 9.498901493150766484e-01 9.999999999999997780e-01 9.986664474525495105e-01
2.645290581162324202e+02 9.511327725999386695e-01 9.999999999999997780e-01 9.987099423171108548e-01
2.655310621242484785e+02 9.521881751376070069e-01 9.999999999999997780e-01 9.987464780033423750e-01
2.665330661322644801e+02 9.529893057767612197e-01 9.999999999999997780e-01 9.987725749220791593e-01
2.675350701402805385e+02 9.538165602411052824e-01 9.999999999999997780e-01 9.988065009164369679e-01
2.685370741482965400e+02 9.545671848182258890e-01 9.999999999999997780e-01 9.988299881433000404e-01
2.695390781563125984e+02 9.554980637891561379e-01 9.999999999999997780e-01 9.988839217753561206e-01
2.705410821643285999e+02 9.565195053540778147e-01 9.999999999999997780e-01 9.989256768453349533e-01
2.715430861723446583e+02 9.575078567404257113e-01 9.999999999999997780e-01 9.989404650992858015e-01
2.725450901803607167e+02 9.582132000205506595e-01 9.999999999999997780e-01 9.989770007855173217e-01
2.735470941883767182e+02 9.590587411625275394e-01 9.999999999999997780e-01 9.989961385259242821e-01
2.745490981963927766e+02 9.598729337142766216e-01 9.999999999999997780e-01 9.990283247256996901e-01
2.755511022044087781e+02 9.607315367688483709e-01 9.999999999999997780e-01 9.990561614390189860e-01
2.765531062124248365e+02 9.615030604061207686e-01 9.999999999999997780e-01 9.990796486658820585e-01
2.775551102204408380e+02 9.623433767830597008e-01 9.999999999999997780e-01 9.990944369198329067e-01
2.785571142284568964e+02 9.630678775349904575e-01 9.999999999999997780e-01 9.991153144548223786e-01
2.795591182364728979e+02 9.637079112521408364e-01 9.999999999999997780e-01 9.991353220925206502e-01
2.805611222444889563e+02 9.643862599129029434e-01 9.999999999999997780e-01 9.991796868543731946e-01
2.815631262525049578e+02 9.650959571638928480e-01 9.999999999999997780e-01 9.992014342866538668e-01
2.825651302605210162e+02 9.658831550962792001e-01 9.999999999999997780e-01 9.992249215135169393e-01
2.835671342685370178e+02 9.665710824929442113e-01 9.999999999999997780e-01 9.992423194593414992e-01
2.845691382765530761e+02 9.671963127091537382e-01 9.999999999999997780e-01 9.992553679187099469e-01
2.855711422845691345e+02 9.680714608530124332e-01 9.999999999999997780e-01 9.992745056591169073e-01
2.865731462925851361e+02 9.686191903878255127e-01 9.999999999999997780e-01 9.992919036049414672e-01
2.875751503006011944e+02 9.692391958389969808e-01 9.999999999999997780e-01 9.993084316534748268e-01
2.885771543086171960e+02 9.699967867695015178e-01 9.999999999999997780e-01 9.993223500101344747e-01
2.895791583166332543e+02 9.706115674556350381e-01 9.999999999999997780e-01 9.993397479559590346e-01
2.905811623246492559e+02 9.711131448992794679e-01 9.999999999999997780e-01 9.993545362099098828e-01
2.915831663326653143e+02 9.716347506089026975e-01 9.999999999999997780e-01 9.993788933340642666e-01
2.925851703406813158e+02 9.721563563185259271e-01 9.999999999999997780e-01 9.993884622042678023e-01
2.935871743486973742e+02 9.727563335037185954e-01 9.999999999999997780e-01 9.993980310744713380e-01
2.945891783567133757e+02 9.733606646597762202e-01 9.999999999999997780e-01 9.994119494311309859e-01
2.955911823647294341e+02 9.740059231419645469e-01 9.999999999999997780e-01 9.994249978904994336e-01
2.965931863727454356e+02 9.744883431138030572e-01 9.999999999999997780e-01 9.994380463498678813e-01
2.975951903807614940e+02 9.750500053553839974e-01 9.999999999999997780e-01 9.994528346038187294e-01
2.985971943887774955e+02 9.755428748572984032e-01 9.999999999999997780e-01 9.994615335767309539e-01
2.995991983967935539e+02 9.761628803084698713e-01 9.999999999999997780e-01 9.994771917279730022e-01
3.006012024048096123e+02 9.766783904588821619e-01 9.999999999999997780e-01 9.994885003927589384e-01
3.016032064128256138e+02 9.771364281938768048e-01 9.999999999999997780e-01 9.994937197765062509e-01
3.026052104208416722e+02 9.775674713095087176e-01 9.999999999999997780e-01 9.995041585440009868e-01
3.036072144288576737e+02 9.779924188659296913e-01 9.999999999999997780e-01 9.995154672087869230e-01
3.046092184368737321e+02 9.783912425971608151e-01 9.999999999999997780e-01 9.995241661816991474e-01
3.056112224448897337e+02 9.788222857127927279e-01 9.999999999999997780e-01 9.995346049491938833e-01
3.066132264529057920e+02 9.794022346320064853e-01 9.999999999999997780e-01 9.995424340248149075e-01
3.076152304609217936e+02 9.798341485418113894e-01 9.999999999999997780e-01 9.995554824841833552e-01
3.086172344689378519e+02 9.801711458867599092e-01 9.999999999999997780e-01 9.995607018679306677e-01
3.096192384769538535e+02 9.806971055672480952e-01 9.999999999999997780e-01 9.995676610462604916e-01
3.106212424849699119e+02 9.810593559432134736e-01 9.999999999999997780e-01 9.995754901218815158e-01
3.116232464929859134e+02 9.814877866763264125e-01 9.999999999999997780e-01 9.995824493002113398e-01
3.126252505010019718e+02 9.819223129686502904e-01 9.999999999999997780e-01 9.995928880677060757e-01
3.136272545090180301e+02 9.823263614649193620e-01 9.999999999999997780e-01 9.995981074514533882e-01
3.146292585170340317e+02 9.826563924564839514e-01 9.999999999999997780e-01 9.996076763216569239e-01
3.156312625250500901e+02 9.829472377102638214e-01 9.999999999999997780e-01 9.996128957054042363e-01
3.166332665330660916e+02 9.833033925270182607e-01 9.999999999999997780e-01 9.996215946783164608e-01
3.176352705410821500e+02 9.836456146370048392e-01 9.999999999999997780e-01 9.996302936512286852e-01
3.186372745490981515e+02 9.840426967798899804e-01 9.999999999999997780e-01 9.996372528295585091e-01
3.196392785571142099e+02 9.844336833635641826e-01 9.999999999999997780e-01 9.996468216997620448e-01
3.206412825651302114e+02 9.847637143551287719e-01 9.999999999999997780e-01 9.996537808780918688e-01
3.216432865731462698e+02 9.850893913758284048e-01 9.999999999999997780e-01 9.996607400564216928e-01
3.226452905811622713e+02 9.853889445713381878e-01 9.999999999999997780e-01 9.996659594401690052e-01
3.236472945891783297e+02 9.857041720619619252e-01 9.999999999999997780e-01 9.996711788239163177e-01
3.246492985971943313e+02 9.860202703467586538e-01 9.999999999999997780e-01 9.996798777968285421e-01
3.256513026052103896e+02 9.862919581287327153e-01 9.999999999999997780e-01 9.996868369751583661e-01
3.266533066132263912e+02 9.865810617941666028e-01 9.999999999999997780e-01 9.996937961534881900e-01
3.276553106212424495e+02 9.868466540169297252e-01 9.999999999999997780e-01 9.996998854345268137e-01
3.286573146292585079e+02 9.871009259154438498e-01 9.999999999999997780e-01 9.997068446128566377e-01
3.296593186372745095e+02 9.873830632274938068e-01 9.999999999999997780e-01 9.997129338938952614e-01
3.306613226452905678e+02 9.877200605724423266e-01 9.999999999999997780e-01 9.997164134830601734e-01
3.316633266533065694e+02 9.879534334108046600e-01 9.999999999999997780e-01 9.997225027640987971e-01
3.326653306613226277e+02 9.881911602200319500e-01 9.999999999999997780e-01 9.997303318397198213e-01
3.336673346693386293e+02 9.884907134155417330e-01 9.999999999999997780e-01 9.997346813261759335e-01
3.346693386773546877e+02 9.887284402247690229e-01 9.999999999999997780e-01 9.997364211207583340e-01
3.356713426853706892e+02 9.889391724146334717e-01 9.999999999999997780e-01 9.997451200936705584e-01
3.366733466933867476e+02 9.891551293695358682e-01 9.999999999999997780e-01 9.997503394774178709e-01
3.376753507014027491e+02 9.893771818836493148e-01 9.999999999999997780e-01 9.997546889638739831e-01
3.386773547094188075e+02 9.895487283357290442e-01 9.999999999999997780e-01 9.997590384503300953e-01
3.396793587174348090e+02 9.897542357605555452e-01 9.999999999999997780e-01 9.997625180394950073e-01
3.406813627254508674e+02 9.899780298630149744e-01 9.999999999999997780e-01 9.997659976286599193e-01
3.416833667334668689e+02 9.902061779363393601e-01 9.999999999999997780e-01 9.997729568069897432e-01
3.426853707414829273e+02 9.904412923630476762e-01 9.999999999999997780e-01 9.997807858826107674e-01
3.436873747494989857e+02 9.906302546985873425e-01 9.999999999999997780e-01 9.997833955744844792e-01
3.446893787575149872e+02 9.908070259157050197e-01 9.999999999999997780e-01 9.997886149582317916e-01
3.456913827655310456e+02 9.910229828706074162e-01 9.999999999999997780e-01 9.997955741365616156e-01
3.466933867735470471e+02 9.912067204411091348e-01 9.999999999999997780e-01 9.997990537257265276e-01
3.476953907815631055e+02 9.913904580116108534e-01 9.999999999999997780e-01 9.998025333148914395e-01
3.486973947895791071e+02 9.916055441723402586e-01 9.999999999999997780e-01 9.998051430067651513e-01
3.496993987975951654e+02 9.917440004458462077e-01 9.999999999999997780e-01 9.998103623905124637e-01
3.507014028056111670e+02 9.918763611601412178e-01 9.999999999999997780e-01 9.998138419796773757e-01
3.517034068136272253e+02 9.920452952297019733e-01 9.999999999999997780e-01 9.998155817742597762e-01
3.527054108216432269e+02 9.921907178565919638e-01 9.999999999999997780e-01 9.998173215688421767e-01
3.537074148296592853e+02 9.923622643086716932e-01 9.999999999999997780e-01 9.998216710552982889e-01
3.547094188376752868e+02 9.925216196423295445e-01 9.999999999999997780e-01 9.998242807471720006e-01
3.557114228456913452e+02 9.926635590925275698e-01 9.999999999999997780e-01 9.998295001309193131e-01
3.567134268537074036e+02 9.928063693368985865e-01 9.999999999999997780e-01 9.998312399255017136e-01
3.577154308617234051e+02 9.929648538763834464e-01 9.999999999999997780e-01 9.998347195146666255e-01
3.587174348697394635e+02 9.931050517382354892e-01 9.999999999999997780e-01 9.998381991038315375e-01
3.597194388777554650e+02 9.932304460991465689e-01 9.999999999999997780e-01 9.998399388984139380e-01
3.607214428857715234e+02 9.933758687260365594e-01 9.999999999999997780e-01 9.998434184875788500e-01
3.617234468937875249e+02 9.934969091160826826e-01 9.999999999999997780e-01 9.998460281794525617e-01
3.627254509018035833e+02 9.935935672692849385e-01 9.999999999999997780e-01 9.998486378713262734e-01
3.637274549098195848e+02 9.936980625700442271e-01 9.999999999999997780e-01 9.998538572550735859e-01
3.647294589178356432e+02 9.938269401076472720e-01 9.999999999999997780e-01 9.998555970496559864e-01
3.657314629258516447e+02 9.939401433501364735e-01 9.999999999999997780e-01 9.998573368442383869e-01
3.667334669338677031e+02 9.940646669168745619e-01 9.999999999999997780e-01 9.998616863306944991e-01
3.677354709418837047e+02 9.941961568369965807e-01 9.999999999999997780e-01 9.998642960225682108e-01
3.687374749498997630e+02 9.943067476969668084e-01 9.999999999999997780e-01 9.998660358171506113e-01
3.697394789579157646e+02 9.944338836462238707e-01 9.999999999999997780e-01 9.998712552008979237e-01
3.707414829659318229e+02 9.945375081528101679e-01 9.999999999999997780e-01 9.998729949954803242e-01
3.717434869739478813e+02 9.946211043934175544e-01 9.999999999999997780e-01 9.998738648927715245e-01
3.727454909819638829e+02 9.947351784300797473e-01 9.999999999999997780e-01 9.998782143792276367e-01
3.737474949899799412e+02 9.948300949949360206e-01 9.999999999999997780e-01 9.998799541738100372e-01
3.747494989979959428e+02 9.949171744122353722e-01 9.999999999999997780e-01 9.998834337629749491e-01
3.757515030060120012e+02 9.950068662120536978e-01 9.999999999999997780e-01 9.998860434548486609e-01
3.767535070140280027e+02 9.950939456293530494e-01 9.999999999999997780e-01 9.998886531467223726e-01
3.777555110220440611e+02 9.951818958408253923e-01 9.999999999999997780e-01 9.998912628385960844e-01
3.787575150300600626e+02 9.952837787590657070e-01 9.999999999999997780e-01 9.998921327358872846e-01
3.797595190380761210e+02 9.953708581763650587e-01 9.999999999999997780e-01 9.998947424277609963e-01
3.807615230460921225e+02 9.954596791820103929e-01 9.999999999999997780e-01 9.998990919142171085e-01
3.817635270541081809e+02 9.955537249526936749e-01 9.999999999999997780e-01 9.999008317087995090e-01
3.827655310621241824e+02 9.956503831058959308e-01 9.999999999999997780e-01 9.999025715033819095e-01
3.837675350701402408e+02 9.957200466397354566e-01 9.999999999999997780e-01 9.999034414006731097e-01
3.847695390781562992e+02 9.957879685852289997e-01 9.999999999999997780e-01 9.999051811952555102e-01
3.857715430861723007e+02 9.958628568841064732e-01 9.999999999999997780e-01 9.999051811952555102e-01
3.867735470941883591e+02 9.959229416820430947e-01 9.999999999999997780e-01 9.999069209898379107e-01
3.877755511022043606e+02 9.960161166585533854e-01 9.999999999999997780e-01 9.999104005790028227e-01
3.887775551102204190e+02 9.960927465457768415e-01 9.999999999999997780e-01 9.999104005790028227e-01
3.897795591182364205e+02 9.961667640504813237e-01 9.999999999999997780e-01 9.999156199627501351e-01
3.907815631262524789e+02 9.962303320251099104e-01 9.999999999999997780e-01 9.999173597573325356e-01
3.917835671342684805e+02 9.962965123822574709e-01 9.999999999999997780e-01 9.999217092437886478e-01
3.927855711422845388e+02 9.963565971801940924e-01 9.999999999999997780e-01 9.999217092437886478e-01
3.937875751503005404e+02 9.964358394499365223e-01 9.999999999999997780e-01 9.999225791410798481e-01
3.947895791583165988e+02 9.965324976031387783e-01 9.999999999999997780e-01 9.999234490383710483e-01
3.957915831663326003e+02 9.965951947835943736e-01 9.999999999999997780e-01 9.999251888329534488e-01
3.967935871743486587e+02 9.966631167290879167e-01 9.999999999999997780e-01 9.999260587302446490e-01
3.977955911823646602e+02 9.967336510571004338e-01 9.999999999999997780e-01 9.999286684221183608e-01
3.987975951903807186e+02 9.967928650608639529e-01 9.999999999999997780e-01 9.999321480112832727e-01
3.997995991983967770e+02 9.968520790646274721e-01 9.999999999999997780e-01 9.999338878058656732e-01
4.008016032064127785e+02 9.969043267150070609e-01 9.999999999999997780e-01 9.999347577031568735e-01
4.018036072144288369e+02 9.969687654838086388e-01 9.999999999999997780e-01 9.999364974977392739e-01
4.028056112224448384e+02 9.970288502817452603e-01 9.999999999999997780e-01 9.999382372923216744e-01
4.038076152304608968e+02 9.970750023729139100e-01 9.999999999999997780e-01 9.999391071896128746e-01
4.048096192384768983e+02 9.971272500232934988e-01 9.999999999999997780e-01 9.999399770869040749e-01
4.058116232464929567e+02 9.971916887920950767e-01 9.999999999999997780e-01 9.999408469841952751e-01
4.068136272545089582e+02 9.972439364424746655e-01 9.999999999999997780e-01 9.999425867787776756e-01
4.078156312625250166e+02 9.972987964753732282e-01 9.999999999999997780e-01 9.999451964706513873e-01
4.088176352705410181e+02 9.973614936558288235e-01 9.999999999999997780e-01 9.999478061625250991e-01
4.098196392785570765e+02 9.974154828945543949e-01 9.999999999999997780e-01 9.999486760598162993e-01
4.108216432865730781e+02 9.974694721332799663e-01 9.999999999999997780e-01 9.999504158543986998e-01
4.118236472945891364e+02 9.975164950186216073e-01 9.999999999999997780e-01 9.999512857516899000e-01
4.128256513026051380e+02 9.975591639330982918e-01 9.999999999999997780e-01 9.999512857516899000e-01
4.138276553106211963e+02 9.976122823776508719e-01 9.999999999999997780e-01 9.999512857516899000e-01
4.148296593186372547e+02 9.976549512921275564e-01 9.999999999999997780e-01 9.999547653408548120e-01
4.158316633266532563e+02 9.977002325891232148e-01 9.999999999999997780e-01 9.999547653408548120e-01
4.168336673346693146e+02 9.977394183269079342e-01 9.999999999999997780e-01 9.999565051354372125e-01
4.178356713426853162e+02 9.978012447131905382e-01 9.999999999999997780e-01 9.999582449300196130e-01
4.188376753507013746e+02 9.978508799810511531e-01 9.999999999999997780e-01 9.999599847246020135e-01
4.198396793587173761e+02 9.978987736605657854e-01 9.999999999999997780e-01 9.999608546218932137e-01
4.208416833667334345e+02 9.979379593983505048e-01 9.999999999999997780e-01 9.999617245191844139e-01
4.218436873747494360e+02 9.979849822836921458e-01 9.999999999999997780e-01 9.999625944164756142e-01
4.228456913827654944e+02 9.980267804039958390e-01 9.999999999999997780e-01 9.999643342110580146e-01
4.238476953907814959e+02 9.980685785242995323e-01 9.999999999999997780e-01 9.999652041083492149e-01
4.248496993987975543e+02 9.981147306154681820e-01 9.999999999999997780e-01 9.999660740056404151e-01
4.258517034068135558e+02 9.981469499998689709e-01 9.999999999999997780e-01 9.999678138002228156e-01
4.268537074148296142e+02 9.981809109726157425e-01 9.999999999999997780e-01 9.999695535948052161e-01
4.278557114228456726e+02 9.982200967104004619e-01 9.999999999999997780e-01 9.999704234920964163e-01
4.288577154308616741e+02 9.982549284773202247e-01 9.999999999999997780e-01 9.999712933893876166e-01
4.298597194388777325e+02 9.983045637451808396e-01 9.999999999999997780e-01 9.999721632866788168e-01
4.308617234468937340e+02 9.983472326596575241e-01 9.999999999999997780e-01 9.999739030812612173e-01
4.318637274549097924e+02 9.983768396615393392e-01 9.999999999999997780e-01 9.999739030812612173e-01
4.328657314629257939e+02 9.984195085760160238e-01 9.999999999999997780e-01 9.999739030812612173e-01
4.338677354709418523e+02 9.984639190788386909e-01 9.999999999999997780e-01 9.999739030812612173e-01
4.348697394789578539e+02 9.985013632282774276e-01 9.999999999999997780e-01 9.999765127731349290e-01
4.358717434869739122e+02 9.985353242010241992e-01 9.999999999999997780e-01 9.999765127731349290e-01
4.368737474949899138e+02 9.985779931155008837e-01 9.999999999999997780e-01 9.999773826704261293e-01
4.378757515030059722e+02 9.986102124999016727e-01 9.999999999999997780e-01 9.999782525677173295e-01
4.388777555110219737e+02 9.986415610901294704e-01 9.999999999999997780e-01 9.999782525677173295e-01
4.398797595190380321e+02 9.986702972978382942e-01 9.999999999999997780e-01 9.999782525677173295e-01
4.408817635270540336e+02 9.986999042997201093e-01 9.999999999999997780e-01 9.999799923622997300e-01
4.418837675350700920e+02 9.987347360666398721e-01 9.999999999999997780e-01 9.999799923622997300e-01
4.428857715430861504e+02 9.987704386277326263e-01 9.999999999999997780e-01 9.999799923622997300e-01
4.438877755511021519e+02 9.987956916587494849e-01 9.999999999999997780e-01 9.999808622595909302e-01
4.448897795591182103e+02 9.988270402489772826e-01 9.999999999999997780e-01 9.999826020541733307e-01
4.458917835671342118e+02 9.988670967809349932e-01 9.999999999999997780e-01 9.999826020541733307e-01
4.468937875751502702e+02 9.988967037828168083e-01 9.999999999999997780e-01 9.999843418487557312e-01
4.478957915831662717e+02 9.989280523730446060e-01 9.999999999999997780e-01 9.999843418487557312e-01
4.488977955911823301e+02 9.989594009632724037e-01 9.999999999999997780e-01 9.999843418487557312e-01
4.498997995991983316e+02 9.989872663768082361e-01 9.999999999999997780e-01 9.999843418487557312e-01
4.509018036072143900e+02 9.990194857612090251e-01 9.999999999999997780e-01 9.999852117460469314e-01
4.519038076152303915e+02 9.990395140271879360e-01 9.999999999999997780e-01 9.999860816433381316e-01
4.529058116232464499e+02 9.990621546756858207e-01 9.999999999999997780e-01 9.999860816433381316e-01
4.539078156312624515e+02 9.990856661183566967e-01 9.999999999999997780e-01 9.999869515406293319e-01
4.549098196392785098e+02 9.991222394736224421e-01 9.999999999999997780e-01 9.999869515406293319e-01
4.559118236472945114e+02 9.991361721803903029e-01 9.999999999999997780e-01 9.999869515406293319e-01
4.569138276553105698e+02 9.991605544172341702e-01 9.999999999999997780e-01 9.999869515406293319e-01
4.579158316633266281e+02 9.991919030074619679e-01 9.999999999999997780e-01 9.999878214379205321e-01
4.589178356713426297e+02 9.992162852443058352e-01 9.999999999999997780e-01 9.999878214379205321e-01
4.599198396793586880e+02 9.992380550986307286e-01 9.999999999999997780e-01 9.999886913352117324e-01
4.609218436873746896e+02 9.992667913063395524e-01 9.999999999999997780e-01 9.999895612325029326e-01
4.619238476953907480e+02 9.992876903664914545e-01 9.999999999999997780e-01 9.999913010270853331e-01
4.629258517034067495e+02 9.993120726033353218e-01 9.999999999999997780e-01 9.999913010270853331e-01
4.639278557114228079e+02 9.993303592809681390e-01 9.999999999999997780e-01 9.999913010270853331e-01
4.649298597194388094e+02 9.993451627819089911e-01 9.999999999999997780e-01 9.999913010270853331e-01
4.659318637274548678e+02 9.993695450187528584e-01 9.999999999999997780e-01 9.999913010270853331e-01
4.669338677354708693e+02 9.994000228148076648e-01 9.999999999999997780e-01 9.999913010270853331e-01
4.679358717434869277e+02 9.994191802866134733e-01 9.999999999999997780e-01 9.999913010270853331e-01
4.689378757515029292e+02 9.994392085525923841e-01 9.999999999999997780e-01 9.999930408216677336e-01
4.699398797595189876e+02 9.994714279369931731e-01 9.999999999999997780e-01 9.999939107189589338e-01
4.709418837675350460e+02 9.994975517621830230e-01 9.999999999999997780e-01 9.999939107189589338e-01
4.719438877755510475e+02 9.995123552631238750e-01 9.999999999999997780e-01 9.999939107189589338e-01
4.729458917835671059e+02 9.995332543232757772e-01 9.999999999999997780e-01 9.999939107189589338e-01
4.739478957915831074e+02 9.995515410009085944e-01 9.999999999999997780e-01 9.999939107189589338e-01
4.749498997995991658e+02 9.995715692668875052e-01 9.999999999999997780e-01 9.999947806162501340e-01
4.759519038076151674e+02 9.995898559445203224e-01 9.999999999999997780e-01 9.999947806162501340e-01
4.769539078156312257e+02 9.996046594454611744e-01 9.999999999999997780e-01 9.999965204108325345e-01
4.779559118236472273e+02 9.996255585056130766e-01 9.999999999999997780e-01 9.999965204108325345e-01
4.789579158316632856e+02 9.996490699482839526e-01 9.999999999999997780e-01 9.999965204108325345e-01
4.799599198396792872e+02 9.996690982142628634e-01 9.999999999999997780e-01 9.999973903081237347e-01
4.809619238476953456e+02 9.996821601268577329e-01 9.999999999999997780e-01 9.999973903081237347e-01
4.819639278557113471e+02 9.997039299811826263e-01 9.999999999999997780e-01 9.999973903081237347e-01
4.829659318637274055e+02 9.997230874529884348e-01 9.999999999999997780e-01 9.999973903081237347e-01
4.839679358717434070e+02 9.997361493655833042e-01 9.999999999999997780e-01 9.999973903081237347e-01
4.849699398797594654e+02 9.997561776315622151e-01 9.999999999999997780e-01 9.999982602054149350e-01
4.859719438877755238e+02 9.997718519266760584e-01 9.999999999999997780e-01 9.999982602054149350e-01
4.869739478957915253e+02 9.997883970159628930e-01 9.999999999999997780e-01 9.999982602054149350e-01
4.879759519038075837e+02 9.998084252819418039e-01 9.999999999999997780e-01 9.999982602054149350e-01
4.889779559118235852e+02 9.998232287828826559e-01 9.999999999999997780e-01 9.999982602054149350e-01
4.899799599198396436e+02 9.998476110197265232e-01 9.999999999999997780e-01 9.999991301027061352e-01
4.909819639278556451e+02 9.998650269031863491e-01 9.999999999999997780e-01 9.999991301027061352e-01
4.919839679358717035e+02 9.998807011983001924e-01 9.999999999999997780e-01 9.999991301027061352e-01
4.929859719438877050e+02 9.998937631108950619e-01 9.999999999999997780e-01 9.999991301027061352e-01
4.939879759519037634e+02 9.999155329652199553e-01 9.999999999999997780e-01 9.999991301027061352e-01
4.949899799599197650e+02 9.999320780545067899e-01 9.999999999999997780e-01 9.999991301027061352e-01
4.959919839679358233e+02 9.999433983787556768e-01 9.999999999999997780e-01 9.999991301027061352e-01
4.969939879759518249e+02 9.999599434680425114e-01 9.999999999999997780e-01 9.999991301027061352e-01
4.979959919839678832e+02 9.999695222039454157e-01 9.999999999999997780e-01 9.999991301027061352e-01
4.989979959919839416e+02 9.999843257048862677e-01 9.999999999999997780e-01 9.999991301027061352e-01
5.000000000000000000e+02 1.000000000000000222e+00 9.999999999999997780e-01 9.999999999999973355e-01


==> figures/sourcefiles/CDF_rates.txt <==
1.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.013939457675291855e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.028073223830864791e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.042404007021555934e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.056934553557987400e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.071667648032864406e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.086606113854597844e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.101752813788387364e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.117110650504824143e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.132682567136153828e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.148471547840289020e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.164480618372685505e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.180712846666189009e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.197171343418968092e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.213859262690628960e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.230779802506665810e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.247936205471311411e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.265331759388942778e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.282969797894147668e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.300853701090570524e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.318986896198669179e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.337372858212495075e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.356015110565634885e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.374917225806420440e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.394082826282578580e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.413515584835395522e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.433219225503573924e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.453197524236895255e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.473454309619834213e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.493993463605256267e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.514818922258347200e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.535934676510898633e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.557344772926135157e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.579053314474175806e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.601064461318317811e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.623382431612278154e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.646011502308549623e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.668956009978023047e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.692220351641035592e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.715808985610006587e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.739726432343802642e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.763977275314045201e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.788566161883461803e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.813497804196495267e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.838776980082326773e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.864408533970485138e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.890397377819219571e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.916748492056816744e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.943466926536022044e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.970557801501800554e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.998026308572550747e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.025877711735017073e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.054117348353064543e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.082750630190514229e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.111783044448242208e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.141220154815731647e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.171067602537267049e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.201331107493032491e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.232016469295234629e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.263129568399529390e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.294676367231935998e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.326662911331457906e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.359095330508633737e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.391979840020237091e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.425322741760355783e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.459130425468046610e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.493409369951880450e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.528166144331500576e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.563407409296514672e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.599139918382932990e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.635370519267393163e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.672106155079432455e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.709353865732048661e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.747120789270814356e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.785414163241769003e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.824241326078435677e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.863609718508115876e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.903526884977813793e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.944000475100033754e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.985038245118729350e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.026648059395689216e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.068837891917645422e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.111615827824363123e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.154990064958088425e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.198968915434537763e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.243560807235811438e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.288774285825510191e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.334618015786362122e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.381100782480681488e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.428231493733974844e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.476019181541980885e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.524473003801588078e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.573602246065787824e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.623416323323149868e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.673924781802073625e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.725137300800209772e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.777063694539364747e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.829713914046276813e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.883098049059609025e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.937226329963483806e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.992109129748053675e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.047756965997321998e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.104180502904709726e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.161390553316707042e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.219398080805023454e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.278214201767612934e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.337850187558984771e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.398317466650227914e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.459627626819095525e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.521792417370702566e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.584823751389095747e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.648733708020256472e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.713534534786906960e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.779238649935594907e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.845858644816500771e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.913407286296367005e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.981897519205164571e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.051342468816766029e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.121755443364241245e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.193149936590212690e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.265539630332755650e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.338938397147349946e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.413360302965375581e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.488819609789676690e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.565330778427651381e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.642908471262542491e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.721567555063251120e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.801323103833377814e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.882190401699956084e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.964184945842459484e+01 1.006026096316938542e-05 0.000000000000000000e+00 0.000000000000000000e+00
6.047322449462642169e+01 1.810846973370489207e-04 0.000000000000000000e+00 0.000000000000000000e+00
6.131618844795768553e+01 2.112654802265570651e-04 0.000000000000000000e+00 0.000000000000000000e+00
6.217090286163833923e+01 2.112654802265570651e-04 0.000000000000000000e+00 0.000000000000000000e+00
6.303753153071281190e+01 2.112654802265570651e-04 0.000000000000000000e+00 0.000000000000000000e+00
6.391624053344005318e+01 2.112654802265570651e-04 0.000000000000000000e+00 0.000000000000000000e+00
6.480719826311971588e+01 2.112654802265570651e-04 0.000000000000000000e+00 0.000000000000000000e+00
6.571057546036270480e+01 2.112654802265570651e-04 0.000000000000000000e+00 0.000000000000000000e+00
6.662654524581149929e+01 2.112654802265570651e-04 0.000000000000000000e+00 0.000000000000000000e+00
6.755528315331639533e+01 2.112654802265570651e-04 0.000000000000000000e+00 0.000000000000000000e+00
6.849696716357439641e+01 2.112654802265570651e-04 0.000000000000000000e+00 0.000000000000000000e+00
6.945177773823688483e+01 2.112654802265570651e-04 0.000000000000000000e+00 0.000000000000000000e+00
7.041989785449295880e+01 2.112654802265570651e-04 0.000000000000000000e+00 0.000000000000000000e+00
7.140151304013403433e+01 2.112654802265570651e-04 0.000000000000000000e+00 0.000000000000000000e+00
7.239681140910877843e+01 2.213257411897264556e-04 0.000000000000000000e+00 0.000000000000000000e+00
7.340598369757211117e+01 6.840977454955181206e-04 0.000000000000000000e+00 0.000000000000000000e+00
7.442922330043758450e+01 1.016086357280107872e-03 0.000000000000000000e+00 0.000000000000000000e+00
7.546672630843886509e+01 1.016086357280107872e-03 0.000000000000000000e+00 0.000000000000000000e+00
7.651869154570817955e+01 1.016086357280107872e-03 0.000000000000000000e+00 0.000000000000000000e+00
7.758532060787842966e+01 1.016086357280107872e-03 0.000000000000000000e+00 0.000000000000000000e+00
7.866681790071589830e+01 1.016086357280107872e-03 0.000000000000000000e+00 0.000000000000000000e+00
7.976339067929281157e+01 1.016086357280107872e-03 0.000000000000000000e+00 0.000000000000000000e+00
8.087524908770457444e+01 1.016086357280107872e-03 0.000000000000000000e+00 0.000000000000000000e+00
8.200260619934131512e+01 1.398376273880544548e-03 0.000000000000000000e+00 0.000000000000000000e+00
8.314567805772064446e+01 1.512057222764358506e-02 0.000000000000000000e+00 0.000000000000000000e+00
8.430468371788965953e+01 7.259484311023027547e-02 0.000000000000000000e+00 0.000000000000000000e+00
8.547984528840405005e+01 1.080069617005865179e-01 0.000000000000000000e+00 0.000000000000000000e+00
8.667138797389223726e+01 1.329664691502097651e-01 0.000000000000000000e+00 0.000000000000000000e+00
8.787954011821328493e+01 1.517791571513365245e-01 0.000000000000000000e+00 0.000000000000000000e+00
8.910453324821521903e+01 1.687105763523505941e-01 0.000000000000000000e+00 0.000000000000000000e+00
9.034660211810533781e+01 1.866681421716079314e-01 0.000000000000000000e+00 0.000000000000000000e+00
9.160598475443708821e+01 2.031166688463898751e-01 0.000000000000000000e+00 0.000000000000000000e+00
9.288292250172499109e+01 2.184786873371495353e-01 0.000000000000000000e+00 0.000000000000000000e+00
9.417766006869518947e+01 2.315067252844538737e-01 0.000000000000000000e+00 0.000000000000000000e+00
9.549044557518078591e+01 2.430156638263196445e-01 0.000000000000000000e+00 0.000000000000000000e+00
9.682153059967075137e+01 2.529552016579310059e-01 0.000000000000000000e+00 0.000000000000000000e+00
9.817117022752184141e+01 2.627337753141316679e-01 0.000000000000000000e+00 0.000000000000000000e+00
9.953962309984244428e+01 2.729449401917485862e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.009271514630569868e+02 2.840212875121980729e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.023340212191642280e+02 2.953089003128741008e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.037605019766913870e+02 3.054898844076014974e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.052068671023622954e+02 3.161135199847083799e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.066733937734859268e+02 3.255299242462349474e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.081603630310709434e+02 3.339201818895182194e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.096680598336869679e+02 3.415760404824901286e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.111967731120697920e+02 3.488395488978984216e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.127467958244947255e+02 3.555095019164797310e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.143184250129147870e+02 3.621693946740978665e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.159119618598885637e+02 3.691009144777215867e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.175277117462947558e+02 3.762537600225350221e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.191659843098558724e+02 3.841711854005493421e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.208270935044778440e+02 3.920483697347109664e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.225113576604117753e+02 3.998651925030936027e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.242190995452618694e+02 4.071689419623545914e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.259506464258356431e+02 4.151869699500005950e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.277063301308644725e+02 4.221486705365138370e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.294864871145902327e+02 4.286576593796844192e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.312914585212465397e+02 4.345529723041016701e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.331215902504310407e+02 4.403778634017767590e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.349772330233941773e+02 4.457701632780355361e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.368587424502520662e+02 4.508204142815465665e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.387664790981307021e+02 4.558103037192785534e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.407008085602686265e+02 4.608001931570105958e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.426621015260735419e+02 4.656089978974055632e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.446507338521647057e+02 4.707900322934377990e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.466670866343965542e+02 4.760817295600648924e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.487115462808953907e+02 4.819468617015926215e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.507845045861054132e+02 4.877616925383045365e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.528863588058729590e+02 4.936268246798322656e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.550175117335771802e+02 4.995020170823231687e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.571783717773161300e+02 5.049647387853241076e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.593693530381776213e+02 5.107393285781833825e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.615908753895915879e+02 5.165944004587479377e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.638433645577984805e+02 5.220973632056016278e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.661272522034289523e+02 5.268759871631071290e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.684429760042315252e+02 5.315841892938704127e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.707909797389430366e+02 5.361716682930756095e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.731717133723352902e+02 5.404472792024226369e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.755856331414470617e+02 5.446122272411747511e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.780332016430112105e+02 5.486966931922214741e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.805148879221110008e+02 5.523888089657046363e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.830311675620609151e+02 5.561010452611141464e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.855825227755518938e+02 5.598736431223026999e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.881694424970551722e+02 5.635456383738595143e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.907924224765264967e+02 5.672981157131217200e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.934519653744048071e+02 5.713322803593526844e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.961485808579429317e+02 5.753966257884731705e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.988827856988811789e+02 5.797124777416727825e-01 0.000000000000000000e+00 0.000000000000000000e+00
2.016551038724744274e+02 5.840987515216146120e-01 0.000000000000000000e+00 0.000000000000000000e+00
2.044660666579117674e+02 5.886459894769672241e-01 0.000000000000000000e+00 0.000000000000000000e+00
2.073162127401235466e+02 5.932435287371355948e-01 0.000000000000000000e+00 0.000000000000000000e+00
2.102060883130158402e+02 5.977907666924882069e-01 0.000000000000000000e+00 0.000000000000000000e+00
2.131362471841433432e+02 6.020864981237615821e-01 0.000000000000000000e+00 0.000000000000000000e+00
2.161072508808376540e+02 6.061307230309557204e-01 0.000000000000000000e+00 0.000000000000000000e+00
2.191196687578151909e+02 6.106679007253451585e-01 0.000000000000000000e+00 0.000000000000000000e+00
2.221740781062882490e+02 6.151849578978082489e-01 0.000000000000000000e+00 0.000000000000000000e+00
2.252710642645982944e+02 6.192694238488549718e-01 0.000000000000000000e+00 0.000000000000000000e+00
2.284112207303820981e+02 6.233941308437543904e-01 0.000000000000000000e+00 0.000000000000000000e+00
2.315951492743154461e+02 6.271063671391639005e-01 0.000000000000000000e+00 0.000000000000000000e+00
2.348234600554281144e+02 6.308588444784261062e-01 0.000000000000000000e+00 0.000000000000000000e+00
2.380967717380358408e+02 6.342893934668668576e-01 0.000000000000000000e+00 0.000000000000000000e+00
2.414157116103022815e+02 6.379815092403500199e-01 0.000000000000000000e+00 0.000000000000000000e+00
2.447809157044440269e+02 6.411001901389324908e-01 0.000000000000000000e+00 0.000000000000000000e+00
2.481930289186257710e+02 6.442188710375149618e-01 0.000000000000000000e+00 0.000000000000000000e+00
2.516527051405388988e+02 6.473777929799501285e-01 0.000000000000000000e+00 0.000000000000000000e+00
2.551606073727186299e+02 6.502550276154165365e-01 0.000000000000000000e+00 0.000000000000000000e+00
2.587174078595918445e+02 6.531322622508829445e-01 0.000000000000000000e+00 0.000000000000000000e+00
2.623237882163123231e+02 6.561704610617601352e-01 0.000000000000000000e+00 0.000000000000000000e+00
2.659804395593764070e+02 6.589068520437422194e-01 0.000000000000000000e+00 0.000000000000000000e+00
2.696880626390692441e+02 6.619148700717298883e-01 0.000000000000000000e+00 0.000000000000000000e+00
2.734473679737585030e+02 6.645607187050434073e-01 0.000000000000000000e+00 0.000000000000000000e+00
2.772590759860481171e+02 6.676290982988101197e-01 0.000000000000000000e+00 0.000000000000000000e+00
2.811239171408467428e+02 6.706773573706504843e-01 0.000000000000000000e+00 0.000000000000000000e+00
2.850426320853432003e+02 6.739972434884964336e-01 0.000000000000000000e+00 0.000000000000000000e+00
2.890159717909511414e+02 6.770455025603367982e-01 0.000000000000000000e+00 0.000000000000000000e+00
2.930446976972138486e+02 6.805565336364829410e-01 0.000000000000000000e+00 0.000000000000000000e+00
2.971295818577334558e+02 6.839468415810709967e-01 0.000000000000000000e+00 0.000000000000000000e+00
3.012714070881170869e+02 6.875685355278119415e-01 0.000000000000000000e+00 0.000000000000000000e+00
3.054709671159967570e+02 6.909789639943263451e-01 0.000000000000000000e+00 0.000000000000000000e+00
3.097290667331412806e+02 6.944799348095093139e-01 0.000000000000000000e+00 0.000000000000000000e+00
3.140465219496749114e+02 6.980513274514345001e-01 0.000000000000000000e+00 0.000000000000000000e+00
3.184241601504655819e+02 7.013410327863909277e-01 0.000000000000000000e+00 0.000000000000000000e+00
3.228628202536727372e+02 7.045904970774946596e-01 0.000000000000000000e+00 0.000000000000000000e+00
3.273633528715247394e+02 7.079204434563036719e-01 0.000000000000000000e+00 0.000000000000000000e+00
3.319266204733182803e+02 7.115421374030446167e-01 0.000000000000000000e+00 0.000000000000000000e+00
3.365534975507094373e+02 7.149022645647431506e-01 0.000000000000000000e+00 0.000000000000000000e+00
3.412448707852896632e+02 7.180913672900678391e-01 0.000000000000000000e+00 0.000000000000000000e+00
3.460016392185108884e+02 7.213810726250242666e-01 0.000000000000000000e+00 0.000000000000000000e+00
3.508247144239795716e+02 7.243186688262697182e-01 0.000000000000000000e+00 0.000000000000000000e+00
3.557150206821382881e+02 7.271858432007729522e-01 0.000000000000000000e+00 0.000000000000000000e+00
3.606734951574031811e+02 7.298618726169759929e-01 0.000000000000000000e+00 0.000000000000000000e+00
3.657010880777485795e+02 7.326888059476266424e-01 0.000000000000000000e+00 0.000000000000000000e+00
3.707987629168172248e+02 7.353849558857560309e-01 0.000000000000000000e+00 0.000000000000000000e+00
3.759674965785459904e+02 7.382320097383329172e-01 0.000000000000000000e+00 0.000000000000000000e+00
3.812082795843887766e+02 7.406464723694935470e-01 0.000000000000000000e+00 0.000000000000000000e+00
3.865221162631269749e+02 7.431414170883595682e-01 0.000000000000000000e+00 0.000000000000000000e+00
3.919100249433402041e+02 7.455860605024097199e-01 0.000000000000000000e+00 0.000000000000000000e+00
3.973730381485612497e+02 7.478999205239387216e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.029122027951343625e+02 7.501936600235413755e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.085285803928565542e+02 7.523666763915859423e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.142232472483889296e+02 7.545899940644463788e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.199972946715305966e+02 7.569541553907911391e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.258518291843406018e+02 7.591975935855779234e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.317879727332021389e+02 7.614510920413278816e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.378068629038175459e+02 7.636844699751514920e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.439096531392166867e+02 7.657770042554907786e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.500975129608050906e+02 7.686441786299940127e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.563716281924753844e+02 7.711290630878968599e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.627332011878693265e+02 7.735636462409838376e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.691834510607789070e+02 7.759378678282917718e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.757236139187889421e+02 7.783422701984892278e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.823549431001457606e+02 7.812597458778083315e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.890787094139589612e+02 7.841269202523115656e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.958962013837222003e+02 7.870242754097043214e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.028087254942474829e+02 7.895695214333862122e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.098176064420430293e+02 7.923159726763314703e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.169241873891593286e+02 7.948410981780870133e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.241298302206060953e+02 7.974668262894741844e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.314359158053251804e+02 8.001126749227877033e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.388438442608223795e+02 8.029396082534383527e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.463550352214887198e+02 8.056055774086782195e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.539709281106401022e+02 8.081206426494705886e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.616929824163815965e+02 8.108670938924158467e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.695226779712818370e+02 8.133016770455028244e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.774615152359825743e+02 8.157060794157002803e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.855110155867232606e+02 8.182815062222716929e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.936727216069126598e+02 8.207965714630640619e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.019481973827287220e+02 8.231406122674824744e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.103390288028621171e+02 8.250218810675951087e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.188468238624394644e+02 8.273558616110504582e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.274732129711574089e+02 8.293276727598316578e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.362198492657495308e+02 8.317018943471395920e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.450884089267686932e+02 8.338447299322946371e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.540805914998259141e+02 8.359775052564865083e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.631981202212660946e+02 8.379895574491204036e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.724427423484248720e+02 8.399412480759752553e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.818162294944492032e+02 8.419533002686091505e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.913203779678127603e+02 8.436736048933111132e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.009570091165631993e+02 8.454743916057184672e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.107279696773412070e+02 8.475468053641314059e-01 8.000000000000000444e-01 0.000000000000000000e+00
7.206351321293059300e+02 8.493677125984651077e-01 1.000000000000000000e+00 0.000000000000000000e+00
7.306803950529491658e+02 8.511785595718356356e-01 1.000000000000000000e+00 0.000000000000000000e+00
7.408656834939567943e+02 8.530598283719482700e-01 1.000000000000000000e+00 0.000000000000000000e+00
7.511929493320952815e+02 8.548807356062819718e-01 1.000000000000000000e+00 0.000000000000000000e+00
7.616641716552891239e+02 8.568726672769895192e-01 1.000000000000000000e+00 0.000000000000000000e+00
7.722813571388658147e+02 8.589853220792550426e-01 1.000000000000000000e+00 0.000000000000000000e+00
7.830465404301182843e+02 8.608665908793676769e-01 1.000000000000000000e+00 0.000000000000000000e+00
7.939617845382292671e+02 8.630899085522281133e-01 1.000000000000000000e+00 0.000000000000000000e+00
8.050291812295971567e+02 8.649611170913775737e-01 1.000000000000000000e+00 0.000000000000000000e+00
8.162508514287236494e+02 8.670938924155694449e-01 1.000000000000000000e+00 0.000000000000000000e+00
8.276289456246335021e+02 8.690355227814611228e-01 1.000000000000000000e+00 0.000000000000000000e+00
8.391656442830160358e+02 8.711079365398740615e-01 1.000000000000000000e+00 0.000000000000000000e+00
8.508631582640564375e+02 8.732708926469554545e-01 1.000000000000000000e+00 0.000000000000000000e+00
8.627237292461450124e+02 8.752728845786261758e-01 1.000000000000000000e+00 0.000000000000000000e+00
8.747496301554433558e+02 8.773452983370391145e-01 1.000000000000000000e+00 0.000000000000000000e+00
8.869431656014704686e+02 8.797396404462733965e-01 1.000000000000000000e+00 0.000000000000000000e+00
8.993066723187632761e+02 8.818422349875757460e-01 1.000000000000000000e+00 0.000000000000000000e+00
9.118425196146562257e+02 8.840756129213993564e-01 1.000000000000000000e+00 0.000000000000000000e+00
9.245531098233578859e+02 8.861580869407754690e-01 1.000000000000000000e+00 0.000000000000000000e+00
9.374408787662981695e+02 8.882808020040041663e-01 1.000000000000000000e+00 0.000000000000000000e+00
9.505082962189512727e+02 8.906349030693857527e-01 1.000000000000000000e+00 0.000000000000000000e+00
9.637578663841068192e+02 8.925664731743142566e-01 1.000000000000000000e+00 0.000000000000000000e+00
9.771921283717997539e+02 8.949507550225853647e-01 1.000000000000000000e+00 0.000000000000000000e+00
9.908136566858686365e+02 8.973450971318196467e-01 1.000000000000000000e+00 0.000000000000000000e+00
1.004625061717340259e+03 8.994678121950483440e-01 1.000000000000000000e+00 0.000000000000000000e+00
1.018628990244688680e+03 9.014396233438295436e-01 1.000000000000000000e+00 0.000000000000000000e+00
1.032828125941027565e+03 9.034114344926107432e-01 1.000000000000000000e+00 0.000000000000000000e+00
1.047225189888435580e+03 9.054737879900605080e-01 1.000000000000000000e+00 0.000000000000000000e+00
1.061822941099386753e+03 9.072745747024678620e-01 1.000000000000000000e+00 0.000000000000000000e+00
1.076624177045493298e+03 9.093570487218439746e-01 1.000000000000000000e+00 0.000000000000000000e+00
1.091631734193612601e+03 9.113992816973673916e-01 1.000000000000000000e+00 0.000000000000000000e+00
1.106848488549411968e+03 9.133308518022958955e-01 1.000000000000000000e+00 0.000000000000000000e+00
1.122277356208509445e+03 9.157050733896038297e-01 1.000000000000000000e+00 0.000000000000000000e+00
1.137921293915313981e+03 9.176366434945323336e-01 1.000000000000000000e+00 0.000000000000000000e+00
1.153783299629661997e+03 9.193770686411606441e-01 1.000000000000000000e+00 0.000000000000000000e+00
1.169866413101305625e+03 9.213488797899418437e-01 1.000000000000000000e+00 0.000000000000000000e+00
1.186173716452479084e+03 9.229987625879015889e-01 1.000000000000000000e+00 0.000000000000000000e+00
1.202708334768514305e+03 9.246084043420086385e-01 1.000000000000000000e+00 0.000000000000000000e+00
1.219473436696738190e+03 9.266103962736793598e-01 1.000000000000000000e+00 0.000000000000000000e+00
1.236472235053712666e+03 9.284816048128288202e-01 1.000000000000000000e+00 0.000000000000000000e+00
1.253707987440919624e+03 9.302723312642730003e-01 1.000000000000000000e+00 0.000000000000000000e+00
1.271183996869030125e+03 9.322542026740173737e-01 1.000000000000000000e+00 0.000000000000000000e+00
1.288903612390891567e+03 9.340449291254615538e-01 1.000000000000000000e+00 0.000000000000000000e+00
1.306870229743347636e+03 9.359966197523164055e-01 1.000000000000000000e+00 0.000000000000000000e+00
1.325087291997951070e+03 9.374050562871600878e-01 1.000000000000000000e+00 0.000000000000000000e+00
1.343558290220826393e+03 9.389643967364513788e-01 1.000000000000000000e+00 0.000000000000000000e+00
1.362286764141649655e+03 9.403124717055161286e-01 1.000000000000000000e+00 0.000000000000000000e+00
1.381276302832009605e+03 9.420327763302180912e-01 1.000000000000000000e+00 0.000000000000000000e+00
1.400530545393216926e+03 9.438134425206990974e-01 1.000000000000000000e+00 0.000000000000000000e+00
1.420053181653681804e+03 9.452319393165059536e-01 1.000000000000000000e+00 8.771580080539053683e-04
1.439847952876009458e+03 9.467610989829077228e-01 1.000000000000000000e+00 8.771580080539053683e-04
1.459918652473977090e+03 9.486524280439835310e-01 1.000000000000000000e+00 8.771580080539053683e-04
1.480269126739510057e+03 9.501815877103853003e-01 1.000000000000000000e+00 8.771580080539053683e-04
1.500903275579733645e+03 9.516604460719712000e-01 1.000000000000000000e+00 9.568996451497150182e-03
1.521825053264387179e+03 9.529984607800727758e-01 1.000000000000000000e+00 1.391491567321877232e-02
1.543038469183567713e+03 9.543163549662480039e-01 1.000000000000000000e+00 1.391491567321877232e-02
1.564547588616095709e+03 9.556241888914600580e-01 1.000000000000000000e+00 1.391491567321877232e-02
1.586356533508586381e+03 9.567710586412613294e-01 1.000000000000000000e+00 1.320920218492085685e-01
1.608469483265355166e+03 9.580386515226206878e-01 1.000000000000000000e+00 3.410549818587775839e-01
1.630890675549334219e+03 9.593364251868695680e-01 1.000000000000000000e+00 5.158087795542443121e-01
1.653624407094178650e+03 9.605939578072657525e-01 1.000000000000000000e+00 6.303177704238268619e-01
1.676675034527700973e+03 9.619621532982567391e-01 1.000000000000000000e+00 7.495713887006101306e-01
1.700046975206714706e+03 9.633303487892477257e-01 1.000000000000000000e+00 8.019616442725570060e-01
1.723744708063619782e+03 9.647689661069809297e-01 1.000000000000000000e+00 8.327419161915394774e-01
1.747772774464684517e+03 9.660466192493034621e-01 1.000000000000000000e+00 8.440253578405965129e-01
1.772135779080358589e+03 9.670928863894731053e-01 1.000000000000000000e+00 8.547904788485307659e-01
1.796838390767722785e+03 9.682900574440902464e-01 1.000000000000000000e+00 8.716957059128424001e-01
1.821885343465165079e+03 9.695174092815969091e-01 1.000000000000000000e+00 8.886009329771540344e-01
1.847281437099636150e+03 9.704630738121348132e-01 1.000000000000000000e+00 8.996451497149237087e-01
1.873031538506434572e+03 9.713584370378568478e-01 1.000000000000000000e+00 9.069016386906423310e-01
1.899140582361935685e+03 9.722940413074315780e-01 1.000000000000000000e+00 9.127626490171842910e-01
1.925613572129194836e+03 9.734308507962696755e-01 1.000000000000000000e+00 9.177863721542203201e-01
1.952455581016861061e+03 9.744871781974024927e-01 1.000000000000000000e+00 9.220924205573940435e-01
1.979671752951336657e+03 9.754529632498667446e-01 1.000000000000000000e+00 9.236075116622144421e-01
2.007267303562568259e+03 9.765696522167784943e-01 1.000000000000000000e+00 9.280730433395797396e-01
2.035247521183579920e+03 9.775957988350217898e-01 1.000000000000000000e+00 9.321797376500139398e-01
2.063617767863856443e+03 9.787929698896389308e-01 1.000000000000000000e+00 9.381204896136517979e-01
2.092383480396978939e+03 9.796782728543977914e-01 1.000000000000000000e+00 9.434631792990710863e-01
2.121550171362448054e+03 9.804126719047091543e-01 1.000000000000000000e+00 9.472110362425741892e-01
2.151123430182166885e+03 9.812174927817627346e-01 1.000000000000000000e+00 9.518759220126790099e-01
2.181108924191515598e+03 9.819619520930372714e-01 1.000000000000000000e+00 9.559427455045652611e-01
2.211512399725488649e+03 9.826460498385327647e-01 1.000000000000000000e+00 9.633587177544755686e-01
2.242339683219849576e+03 9.833905091498073014e-01 1.000000000000000000e+00 9.689805031697301674e-01
2.273596682327714916e+03 9.841953300268608817e-01 1.000000000000000000e+00 9.731669391172601546e-01
2.305289387051710492e+03 9.847888854236879208e-01 1.000000000000000000e+00 9.766357003309278362e-01
2.337423870891812385e+03 9.856238870836310229e-01 1.000000000000000000e+00 9.809417487341015596e-01
2.370006292009330082e+03 9.863281053510528640e-01 1.000000000000000000e+00 9.831745145727842639e-01
2.403042894406974483e+03 9.869518415307693138e-01 1.000000000000000000e+00 9.861648259638771119e-01
2.436540009125465986e+03 9.877667226687860680e-01 1.000000000000000000e+00 9.887564291694909135e-01
2.470504055456820424e+03 9.883703383265762810e-01 1.000000000000000000e+00 9.910290658267214559e-01
2.504941542174502501e+03 9.890745565939981221e-01 1.000000000000000000e+00 9.936605398508832065e-01
2.539859068780729103e+03 9.896982927737145719e-01 1.000000000000000000e+00 9.952155017742514431e-01
2.575263326771198535e+03 9.903119686924679588e-01 1.000000000000000000e+00 9.963318846935927953e-01
2.611161100917462136e+03 9.908049214796632587e-01 1.000000000000000000e+00 9.972090427016466752e-01
2.647559270567063777e+03 9.913481755716744281e-01 1.000000000000000000e+00 9.976874925242215086e-01
2.684464810961965213e+03 9.917103449663485781e-01 1.000000000000000000e+00 9.980463298911526060e-01
2.721884794575185424e+03 9.921127554048753128e-01 1.000000000000000000e+00 9.986045213508232266e-01
2.759826392466180550e+03 9.925654671482179170e-01 1.000000000000000000e+00 9.991627128104938471e-01
2.798296875655110398e+03 9.931187815011922604e-01 1.000000000000000000e+00 9.994816793588771064e-01
2.837303616516211605e+03 9.934306495910505408e-01 1.000000000000000000e+00 9.996012918145208426e-01
2.876854090190597162e+03 9.937928189857246908e-01 1.000000000000000000e+00 9.997607750887124167e-01
2.916955876018793333e+03 9.941650486413619037e-01 1.000000000000000000e+00 9.999202583629039909e-01
2.957616658993256351e+03 9.945272180360360537e-01 1.000000000000000000e+00 9.999601291814519399e-01
2.998844231231024878e+03 9.948692669087838558e-01 1.000000000000000000e+00 9.999999999999998890e-01
3.040646493467068467e+03 9.952414965644210687e-01 1.000000000000000000e+00 9.999999999999998890e-01
3.083031456568282920e+03 9.956036659590952187e-01 1.000000000000000000e+00 9.999999999999998890e-01
3.126007243068703701e+03 9.959155340489534991e-01 1.000000000000000000e+00 9.999999999999998890e-01
3.169582088726108395e+03 9.961771008339959099e-01 1.000000000000000000e+00 9.999999999999998890e-01
3.213764344100275594e+03 9.965090894457805382e-01 1.000000000000000000e+00 9.999999999999998890e-01
3.258562476153229909e+03 9.967907767527492968e-01 1.000000000000000000e+00 9.999999999999998890e-01
3.303985069871854648e+03 9.969718614500863163e-01 1.000000000000000000e+00 9.999999999999998890e-01
3.350040829913135894e+03 9.972434884960919010e-01 1.000000000000000000e+00 9.999999999999998890e-01
3.396738582272202621e+03 9.975251758030606597e-01 1.000000000000000000e+00 9.999999999999998890e-01
3.444087275973823580e+03 9.977666220661767227e-01 1.000000000000000000e+00 9.999999999999998890e-01
3.492095984787278667e+03 9.978974054586978726e-01 1.000000000000000000e+00 9.999999999999998890e-01
3.540773908965269584e+03 9.979980080683296118e-01 1.000000000000000000e+00 9.999999999999998890e-01
3.590130377007060815e+03 9.982696351143351965e-01 1.000000000000000000e+00 9.999999999999998890e-01
3.640174847446137392e+03 9.983501172020405878e-01 1.000000000000000000e+00 9.999999999999998890e-01
3.690916910662782357e+03 9.984809005945617377e-01 1.000000000000000000e+00 9.999999999999998890e-01
3.742366290721976839e+03 9.986519250309355833e-01 1.000000000000000000e+00 9.999999999999998890e-01
3.794532847236942416e+03 9.988229494673094289e-01 1.000000000000000000e+00 9.999999999999998890e-01
3.847426577258497673e+03 9.989537328598305788e-01 1.000000000000000000e+00 9.999999999999998890e-01
3.901057617190993369e+03 9.990845162523517287e-01 1.000000000000000000e+00 9.999999999999998890e-01
3.955436244734709817e+03 9.991750586010202939e-01 1.000000000000000000e+00 9.999999999999998890e-01
4.010572880855495896e+03 9.993058419935414438e-01 1.000000000000000000e+00 9.999999999999998890e-01
4.066478091781862076e+03 9.994064446031731830e-01 1.000000000000000000e+00 9.999999999999998890e-01
4.123162591029748000e+03 9.994567459079890526e-01 1.000000000000000000e+00 9.999999999999998890e-01
4.180637241455761796e+03 9.995171074737680961e-01 1.000000000000000000e+00 9.999999999999998890e-01
4.238913057338773797e+03 9.995472882566576178e-01 1.000000000000000000e+00 9.999999999999998890e-01
4.298001206490798722e+03 9.996076498224366613e-01 1.000000000000000000e+00 9.999999999999998890e-01
4.357913012397021703e+03 9.996680113882157048e-01 1.000000000000000000e+00 9.999999999999998890e-01
4.418659956385941769e+03 9.997082524320684005e-01 1.000000000000000000e+00 9.999999999999998890e-01
4.480253679829499561e+03 9.997585537368842701e-01 1.000000000000000000e+00 9.999999999999998890e-01
4.542705986374042368e+03 9.997786742588106179e-01 1.000000000000000000e+00 9.999999999999998890e-01
4.606028844202407527e+03 9.997887345197737918e-01 1.000000000000000000e+00 9.999999999999998890e-01
4.670234388327330635e+03 9.998289755636264875e-01 1.000000000000000000e+00 9.999999999999998890e-01
4.735334922917120821e+03 9.998490960855528353e-01 1.000000000000000000e+00 9.999999999999998890e-01
4.801342923653444814e+03 9.998490960855528353e-01 1.000000000000000000e+00 9.999999999999998890e-01
4.868271040122283921e+03 9.998792768684423571e-01 1.000000000000000000e+00 9.999999999999998890e-01
4.936132098237906575e+03 9.998993973903687049e-01 1.000000000000000000e+00 9.999999999999998890e-01
5.004939102700953299e+03 9.999094576513318788e-01 1.000000000000000000e+00 9.999999999999998890e-01
5.074705239490476743e+03 9.999195179122950528e-01 1.000000000000000000e+00 9.999999999999998890e-01
5.145443878390924510e+03 9.999396384342214006e-01 1.000000000000000000e+00 9.999999999999998890e-01
5.217168575554354902e+03 9.999496986951845745e-01 1.000000000000000000e+00 9.999999999999998890e-01
5.289893076098145684e+03 9.999496986951845745e-01 1.000000000000000000e+00 9.999999999999998890e-01
5.363631316739245449e+03 9.999698192171109223e-01 1.000000000000000000e+00 9.999999999999998890e-01
5.438397428464812037e+03 9.999698192171109223e-01 1.000000000000000000e+00 9.999999999999998890e-01
5.514205739240302137e+03 9.999698192171109223e-01 1.000000000000000000e+00 9.999999999999998890e-01
5.591070776755281258e+03 9.999798794780740963e-01 1.000000000000000000e+00 9.999999999999998890e-01
5.669007271207433405e+03 9.999899397390372702e-01 1.000000000000000000e+00 9.999999999999998890e-01
5.748030158125362505e+03 1.000000000000000444e+00 1.000000000000000000e+00 9.999999999999998890e-01
5.828154581230839540e+03 1.000000000000000444e+00 1.000000000000000000e+00 9.999999999999998890e-01
5.909395895340976494e+03 1.000000000000000444e+00 1.000000000000000000e+00 9.999999999999998890e-01
5.991769669310612699e+03 1.000000000000000444e+00 1.000000000000000000e+00 9.999999999999998890e-01
6.075291689016076816e+03 1.000000000000000444e+00 1.000000000000000000e+00 9.999999999999998890e-01
6.159977960380181685e+03 1.000000000000000444e+00 1.000000000000000000e+00 9.999999999999998890e-01
6.245844712439617979e+03 1.000000000000000444e+00 1.000000000000000000e+00 9.999999999999998890e-01
6.332908400455102310e+03 1.000000000000000444e+00 1.000000000000000000e+00 9.999999999999998890e-01
6.421185709064758157e+03 1.000000000000000444e+00 1.000000000000000000e+00 9.999999999999998890e-01
6.510693555481468138e+03 1.000000000000000444e+00 1.000000000000000000e+00 9.999999999999998890e-01
6.601449092734883379e+03 1.000000000000000444e+00 1.000000000000000000e+00 9.999999999999998890e-01
6.693469712958667515e+03 1.000000000000000444e+00 1.000000000000000000e+00 9.999999999999998890e-01
6.786773050723288179e+03 1.000000000000000444e+00 1.000000000000000000e+00 9.999999999999998890e-01
6.881376986415670217e+03 1.000000000000000444e+00 1.000000000000000000e+00 9.999999999999998890e-01
6.977299649665552352e+03 1.000000000000000444e+00 1.000000000000000000e+00 9.999999999999998890e-01
7.074559422819878819e+03 1.000000000000000444e+00 1.000000000000000000e+00 9.999999999999998890e-01
7.173174944465597946e+03 1.000000000000000444e+00 1.000000000000000000e+00 9.999999999999998890e-01
7.273165113001454301e+03 1.000000000000000444e+00 1.000000000000000000e+00 9.999999999999998890e-01
7.374549090259561126e+03 1.000000000000000444e+00 1.000000000000000000e+00 9.999999999999998890e-01
7.477346305177580689e+03 1.000000000000000444e+00 1.000000000000000000e+00 9.999999999999998890e-01
7.581576457522117380e+03 1.000000000000000444e+00 1.000000000000000000e+00 9.999999999999998890e-01
7.687259521663720079e+03 1.000000000000000444e+00 1.000000000000000000e+00 9.999999999999998890e-01
7.794415750404950813e+03 1.000000000000000444e+00 1.000000000000000000e+00 9.999999999999998890e-01
7.903065678861364177e+03 1.000000000000000444e+00 1.000000000000000000e+00 9.999999999999998890e-01
8.013230128396887267e+03 1.000000000000000444e+00 1.000000000000000000e+00 9.999999999999998890e-01
8.124930210614031239e+03 1.000000000000000444e+00 1.000000000000000000e+00 9.999999999999998890e-01
8.238187331399600225e+03 1.000000000000000444e+00 1.000000000000000000e+00 9.999999999999998890e-01
8.353023195026788017e+03 1.000000000000000444e+00 1.000000000000000000e+00 9.999999999999998890e-01
8.469459808314575639e+03 1.000000000000000444e+00 1.000000000000000000e+00 9.999999999999998890e-01
8.587519484845179250e+03 1.000000000000000444e+00 1.000000000000000000e+00 9.999999999999998890e-01
8.707224849239904870e+03 1.000000000000000444e+00 1.000000000000000000e+00 9.999999999999998890e-01
8.828598841495149827e+03 1.000000000000000444e+00 1.000000000000000000e+00 9.999999999999998890e-01
8.951664721378319882e+03 1.000000000000000444e+00 1.000000000000000000e+00 9.999999999999998890e-01
9.076446072885357353e+03 1.000000000000000444e+00 1.000000000000000000e+00 9.999999999999998890e-01
9.202966808760429558e+03 1.000000000000000444e+00 1.000000000000000000e+00 9.999999999999998890e-01
9.331251175078239612e+03 1.000000000000000444e+00 1.000000000000000000e+00 9.999999999999998890e-01
9.461323755890780376e+03 1.000000000000000444e+00 1.000000000000000000e+00 9.999999999999998890e-01
9.593209477938229611e+03 1.000000000000000444e+00 1.000000000000000000e+00 9.999999999999998890e-01
9.726933615426178221e+03 1.000000000000000444e+00 1.000000000000000000e+00 9.999999999999998890e-01
9.862521794868764118e+03 1.000000000000000444e+00 1.000000000000000000e+00 9.999999999999998890e-01
1.000000000000000000e+04 1.000000000000000444e+00 1.000000000000000000e+00 9.999999999999998890e-01


==> figures/sourcefiles/CDF_rates_100MHz.txt <==
1.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.013939457675291855e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.028073223830864791e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.042404007021555934e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.056934553557987400e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.071667648032864406e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.086606113854597844e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.101752813788387364e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.117110650504824143e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.132682567136153828e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.148471547840289020e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.164480618372685505e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.180712846666189009e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.197171343418968092e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.213859262690628960e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.230779802506665810e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.247936205471311411e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.265331759388942778e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.282969797894147668e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.300853701090570524e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.318986896198669179e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.337372858212495075e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.356015110565634885e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.374917225806420440e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.394082826282578580e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.413515584835395522e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.433219225503573924e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.453197524236895255e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.473454309619834213e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.493993463605256267e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.514818922258347200e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.535934676510898633e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.557344772926135157e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.579053314474175806e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.601064461318317811e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.623382431612278154e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.646011502308549623e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.668956009978023047e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.692220351641035592e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.715808985610006587e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.739726432343802642e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.763977275314045201e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.788566161883461803e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.813497804196495267e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.838776980082326773e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.864408533970485138e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.890397377819219571e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.916748492056816744e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.943466926536022044e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.970557801501800554e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.998026308572550747e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.025877711735017073e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.054117348353064543e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.082750630190514229e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.111783044448242208e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.141220154815731647e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.171067602537267049e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.201331107493032491e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.232016469295234629e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.263129568399529390e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.294676367231935998e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.326662911331457906e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.359095330508633737e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.391979840020237091e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.425322741760355783e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.459130425468046610e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.493409369951880450e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.528166144331500576e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.563407409296514672e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.599139918382932990e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.635370519267393163e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.672106155079432455e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.709353865732048661e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.747120789270814356e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.785414163241769003e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.824241326078435677e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.863609718508115876e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.903526884977813793e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.944000475100033754e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.985038245118729350e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.026648059395689216e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.068837891917645422e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.111615827824363123e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.154990064958088425e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.198968915434537763e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.243560807235811438e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.288774285825510191e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.334618015786362122e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.381100782480681488e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.428231493733974844e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.476019181541980885e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.524473003801588078e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.573602246065787824e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.623416323323149868e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.673924781802073625e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.725137300800209772e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.777063694539364747e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.829713914046276813e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.883098049059609025e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.937226329963483806e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.992109129748053675e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.047756965997321998e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.104180502904709726e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.161390553316707042e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.219398080805023454e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.278214201767612934e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.337850187558984771e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.398317466650227914e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.459627626819095525e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.521792417370702566e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.584823751389095747e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.648733708020256472e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.713534534786906960e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.779238649935594907e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.845858644816500771e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.913407286296367005e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.981897519205164571e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.051342468816766029e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.121755443364241245e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.193149936590212690e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.265539630332755650e+01 0.000000000000000000e+00 1.006502002938985799e-04 0.000000000000000000e+00
5.338938397147349946e+01 0.000000000000000000e+00 1.509753004408478699e-04 0.000000000000000000e+00
5.413360302965375581e+01 0.000000000000000000e+00 1.509753004408478699e-04 0.000000000000000000e+00
5.488819609789676690e+01 0.000000000000000000e+00 1.509753004408478699e-04 0.000000000000000000e+00
5.565330778427651381e+01 0.000000000000000000e+00 1.509753004408478699e-04 0.000000000000000000e+00
5.642908471262542491e+01 0.000000000000000000e+00 1.509753004408478699e-04 0.000000000000000000e+00
5.721567555063251120e+01 0.000000000000000000e+00 1.509753004408478699e-04 0.000000000000000000e+00
5.801323103833377814e+01 0.000000000000000000e+00 1.509753004408478699e-04 0.000000000000000000e+00
5.882190401699956084e+01 0.000000000000000000e+00 1.509753004408478699e-04 0.000000000000000000e+00
5.964184945842459484e+01 0.000000000000000000e+00 1.509753004408478699e-04 0.000000000000000000e+00
6.047322449462642169e+01 0.000000000000000000e+00 1.509753004408478699e-04 0.000000000000000000e+00
6.131618844795768553e+01 0.000000000000000000e+00 1.509753004408478699e-04 0.000000000000000000e+00
6.217090286163833923e+01 0.000000000000000000e+00 2.314954606759667393e-04 0.000000000000000000e+00
6.303753153071281190e+01 0.000000000000000000e+00 9.863719628802061160e-04 0.000000000000000000e+00
6.391624053344005318e+01 0.000000000000000000e+00 9.863719628802061160e-04 0.000000000000000000e+00
6.480719826311971588e+01 0.000000000000000000e+00 9.863719628802061160e-04 0.000000000000000000e+00
6.571057546036270480e+01 0.000000000000000000e+00 9.863719628802061160e-04 0.000000000000000000e+00
6.662654524581149929e+01 0.000000000000000000e+00 9.863719628802061160e-04 0.000000000000000000e+00
6.755528315331639533e+01 0.000000000000000000e+00 9.863719628802061160e-04 0.000000000000000000e+00
6.849696716357439641e+01 0.000000000000000000e+00 1.026632042997765483e-03 0.000000000000000000e+00
6.945177773823688483e+01 0.000000000000000000e+00 1.032671055015399464e-02 0.000000000000000000e+00
7.041989785449295880e+01 0.000000000000000000e+00 7.311230549348793351e-02 0.000000000000000000e+00
7.140151304013403433e+01 0.000000000000000000e+00 1.130905650502244536e-01 0.000000000000000000e+00
7.239681140910877843e+01 0.000000000000000000e+00 1.398836483684602616e-01 0.000000000000000000e+00
7.340598369757211117e+01 0.000000000000000000e+00 1.607584999094148204e-01 0.000000000000000000e+00
7.442922330043758450e+01 0.000000000000000000e+00 1.816836765505163431e-01 0.000000000000000000e+00
7.546672630843886509e+01 0.000000000000000000e+00 2.014916359683555924e-01 0.000000000000000000e+00
7.651869154570817955e+01 0.000000000000000000e+00 2.196891921814924653e-01 0.000000000000000000e+00
7.758532060787842966e+01 0.000000000000000000e+00 2.348873724258711548e-01 0.000000000000000000e+00
7.866681790071589830e+01 0.000000000000000000e+00 2.477705980634901661e-01 0.000000000000000000e+00
7.976339067929281157e+01 0.000000000000000000e+00 2.595668015379350990e-01 0.000000000000000000e+00
8.087524908770457444e+01 0.000000000000000000e+00 2.723695070153189790e-01 0.000000000000000000e+00
8.200260619934131512e+01 0.000000000000000000e+00 2.850816273124383571e-01 0.000000000000000000e+00
8.314567805772064446e+01 0.000000000000000000e+00 2.982265434708215035e-01 0.000000000000000000e+00
8.430468371788965953e+01 0.000000000000000000e+00 3.110795740483523475e-01 0.000000000000000000e+00
8.547984528840405005e+01 0.000000000000000000e+00 3.225738269219155518e-01 0.000000000000000000e+00
8.667138797389223726e+01 0.000000000000000000e+00 3.327495621716287100e-01 0.000000000000000000e+00
8.787954011821328493e+01 0.000000000000000000e+00 3.426032167804013984e-01 0.000000000000000000e+00
8.910453324821521903e+01 0.000000000000000000e+00 3.510075085049419452e-01 0.000000000000000000e+00
9.034660211810533781e+01 0.000000000000000000e+00 3.592708899490710261e-01 0.000000000000000000e+00
9.160598475443708821e+01 0.000000000000000000e+00 3.680173923546108394e-01 0.000000000000000000e+00
9.288292250172499109e+01 0.000000000000000000e+00 3.773074058417376642e-01 0.000000000000000000e+00
9.417766006869518947e+01 0.000000000000000000e+00 3.861847535076595173e-01 0.000000000000000000e+00
9.549044557518078591e+01 0.000000000000000000e+00 3.957163274754917359e-01 0.000000000000000000e+00
9.682153059967075137e+01 0.000000000000000000e+00 4.051975763431769906e-01 0.000000000000000000e+00
9.817117022752184141e+01 0.000000000000000000e+00 4.145379149304507793e-01 0.000000000000000000e+00
9.953962309984244428e+01 0.000000000000000000e+00 4.231032469754615333e-01 0.000000000000000000e+00
1.009271514630569868e+02 0.000000000000000000e+00 4.308331823580329178e-01 0.000000000000000000e+00
1.023340212191642280e+02 0.000000000000000000e+00 4.385228576604867645e-01 0.000000000000000000e+00
1.037605019766913870e+02 0.000000000000000000e+00 4.455885017211184684e-01 0.000000000000000000e+00
1.052068671023622954e+02 0.000000000000000000e+00 4.516476437788111697e-01 0.000000000000000000e+00
1.066733937734859268e+02 0.000000000000000000e+00 4.578678261569740782e-01 0.000000000000000000e+00
1.081603630310709434e+02 0.000000000000000000e+00 4.642087887754897113e-01 0.000000000000000000e+00
1.096680598336869679e+02 0.000000000000000000e+00 4.710127423153572801e-01 0.000000000000000000e+00
1.111967731120697920e+02 0.000000000000000000e+00 4.780783863759889840e-01 0.000000000000000000e+00
1.127467958244947255e+02 0.000000000000000000e+00 4.850433802363267599e-01 0.000000000000000000e+00
1.143184250129147870e+02 0.000000000000000000e+00 4.924009098778107663e-01 0.000000000000000000e+00
1.159119618598885637e+02 0.000000000000000000e+00 4.995672041387363427e-01 0.000000000000000000e+00
1.175277117462947558e+02 0.000000000000000000e+00 5.069549288403084608e-01 0.000000000000000000e+00
1.191659843098558724e+02 0.000000000000000000e+00 5.143829136219981724e-01 0.000000000000000000e+00
1.208270935044778440e+02 0.000000000000000000e+00 5.209553717011897733e-01 0.000000000000000000e+00
1.225113576604117753e+02 0.000000000000000000e+00 5.271554240392939406e-01 0.000000000000000000e+00
1.242190995452618694e+02 0.000000000000000000e+00 5.333252813173099405e-01 0.000000000000000000e+00
1.259506464258356431e+02 0.000000000000000000e+00 5.393844233750025863e-01 0.000000000000000000e+00
1.277063301308644725e+02 0.000000000000000000e+00 5.450107695714314637e-01 0.000000000000000000e+00
1.294864871145902327e+02 0.000000000000000000e+00 5.499224993457737520e-01 0.000000000000000000e+00
1.312914585212465397e+02 0.000000000000000000e+00 5.547235138997926862e-01 0.000000000000000000e+00
1.331215902504310407e+02 0.000000000000000000e+00 5.595748535539586399e-01 0.000000000000000000e+00
1.349772330233941773e+02 0.000000000000000000e+00 5.647180787889768405e-01 0.000000000000000000e+00
1.368587424502520662e+02 0.000000000000000000e+00 5.701531896048473991e-01 0.000000000000000000e+00
1.387664790981307021e+02 0.000000000000000000e+00 5.756486905408942922e-01 0.000000000000000000e+00
1.407008085602686265e+02 0.000000000000000000e+00 5.812045815971175200e-01 0.000000000000000000e+00
1.426621015260735419e+02 0.000000000000000000e+00 5.869215129738110104e-01 0.000000000000000000e+00
1.446507338521647057e+02 0.000000000000000000e+00 5.928800048312098392e-01 0.000000000000000000e+00
1.466670866343965542e+02 0.000000000000000000e+00 5.985365460877269950e-01 0.000000000000000000e+00
1.487115462808953907e+02 0.000000000000000000e+00 6.045051029651551389e-01 0.000000000000000000e+00
1.507845045861054132e+02 0.000000000000000000e+00 6.104032047023776331e-01 0.000000000000000000e+00
1.528863588058729590e+02 0.000000000000000000e+00 6.162107212593356254e-01 0.000000000000000000e+00
1.550175117335771802e+02 0.000000000000000000e+00 6.215653119149709971e-01 0.000000000000000000e+00
1.571783717773161300e+02 0.000000000000000000e+00 6.263965215290780986e-01 0.000000000000000000e+00
1.593693530381776213e+02 0.000000000000000000e+00 6.315900718642433187e-01 0.000000000000000000e+00
1.615908753895915879e+02 0.000000000000000000e+00 6.363709563782035117e-01 0.000000000000000000e+00
1.638433645577984805e+02 0.000000000000000000e+00 6.412524910924576327e-01 0.000000000000000000e+00
1.661272522034289523e+02 0.000000000000000000e+00 6.456307748052422246e-01 0.000000000000000000e+00
1.684429760042315252e+02 0.000000000000000000e+00 6.494756124564691202e-01 0.000000000000000000e+00
1.707909797389430366e+02 0.000000000000000000e+00 6.535217505082838718e-01 0.000000000000000000e+00
1.731717133723352902e+02 0.000000000000000000e+00 6.573867181995696196e-01 0.000000000000000000e+00
1.755856331414470617e+02 0.000000000000000000e+00 6.614831813515312797e-01 0.000000000000000000e+00
1.780332016430112105e+02 0.000000000000000000e+00 6.657104897638750352e-01 0.000000000000000000e+00
1.805148879221110008e+02 0.000000000000000000e+00 6.701793586569241290e-01 0.000000000000000000e+00
1.830311675620609151e+02 0.000000000000000000e+00 6.746280975099144817e-01 0.000000000000000000e+00
1.855825227755518938e+02 0.000000000000000000e+00 6.793888519838159334e-01 0.000000000000000000e+00
1.881694424970551722e+02 0.000000000000000000e+00 6.838476558568356012e-01 0.000000000000000000e+00
1.907924224765264967e+02 0.000000000000000000e+00 6.884574350302961054e-01 0.000000000000000000e+00
1.934519653744048071e+02 0.000000000000000000e+00 6.934094248847558761e-01 0.000000000000000000e+00
1.961485808579429317e+02 0.000000000000000000e+00 6.982003744187454952e-01 0.000000000000000000e+00
1.988827856988811789e+02 0.000000000000000000e+00 7.028604786923530190e-01 0.000000000000000000e+00
2.016551038724744274e+02 0.000000000000000000e+00 7.079231837671361438e-01 0.000000000000000000e+00
2.044660666579117674e+02 0.000000000000000000e+00 7.127845884413314126e-01 0.000000000000000000e+00
2.073162127401235466e+02 0.000000000000000000e+00 7.173339774946155822e-01 0.000000000000000000e+00
2.102060883130158402e+02 0.000000000000000000e+00 7.215008957867830031e-01 0.000000000000000000e+00
2.131362471841433432e+02 0.000000000000000000e+00 7.257080741590680173e-01 0.000000000000000000e+00
2.161072508808376540e+02 0.000000000000000000e+00 7.296233669505006736e-01 0.000000000000000000e+00
2.191196687578151909e+02 0.000000000000000000e+00 7.335587897819920711e-01 0.000000000000000000e+00
2.221740781062882490e+02 0.000000000000000000e+00 7.377659681542770853e-01 0.000000000000000000e+00
2.252710642645982944e+02 0.000000000000000000e+00 7.416913259657391677e-01 0.000000000000000000e+00
2.284112207303820981e+02 0.000000000000000000e+00 7.450027175554084780e-01 0.000000000000000000e+00
2.315951492743154461e+02 0.000000000000000000e+00 7.484751494655479398e-01 0.000000000000000000e+00
2.348234600554281144e+02 0.000000000000000000e+00 7.516858908549233220e-01 0.000000000000000000e+00
2.380967717380358408e+02 0.000000000000000000e+00 7.549469573444456127e-01 0.000000000000000000e+00
2.414157116103022815e+02 0.000000000000000000e+00 7.579966584133507324e-01 0.000000000000000000e+00
2.447809157044440269e+02 0.000000000000000000e+00 7.617005857841662175e-01 0.000000000000000000e+00
2.481930289186257710e+02 0.000000000000000000e+00 7.650824325140411775e-01 0.000000000000000000e+00
2.516527051405388988e+02 0.000000000000000000e+00 7.690379853855914272e-01 0.000000000000000000e+00
2.551606073727186299e+02 0.000000000000000000e+00 7.728023028765832469e-01 0.000000000000000000e+00
2.587174078595918445e+02 0.000000000000000000e+00 7.765062302473987321e-01 0.000000000000000000e+00
2.623237882163123231e+02 0.000000000000000000e+00 7.804718481389782969e-01 0.000000000000000000e+00
2.659804395593764070e+02 0.000000000000000000e+00 7.841153853896174475e-01 0.000000000000000000e+00
2.696880626390692441e+02 0.000000000000000000e+00 7.881917185015203664e-01 0.000000000000000000e+00
2.734473679737585030e+02 0.000000000000000000e+00 7.919157759123945928e-01 0.000000000000000000e+00
2.772590759860481171e+02 0.000000000000000000e+00 7.963141896652379259e-01 0.000000000000000000e+00
2.811239171408467428e+02 0.000000000000000000e+00 8.001690923364942476e-01 0.000000000000000000e+00
2.850426320853432003e+02 0.000000000000000000e+00 8.038730197073097328e-01 0.000000000000000000e+00
2.890159717909511414e+02 0.000000000000000000e+00 8.078990277190656322e-01 0.000000000000000000e+00
2.930446976972138486e+02 0.000000000000000000e+00 8.119753608309685511e-01 0.000000000000000000e+00
2.971295818577334558e+02 0.000000000000000000e+00 8.157799384020779643e-01 0.000000000000000000e+00
3.012714070881170869e+02 0.000000000000000000e+00 8.190510699116296811e-01 0.000000000000000000e+00
3.054709671159967570e+02 0.000000000000000000e+00 8.224329166415046410e-01 0.000000000000000000e+00
3.097290667331412806e+02 0.000000000000000000e+00 8.257342432111445252e-01 0.000000000000000000e+00
3.140465219496749114e+02 0.000000000000000000e+00 8.288946595003728879e-01 0.000000000000000000e+00
3.184241601504655819e+02 0.000000000000000000e+00 8.319745556293661748e-01 0.000000000000000000e+00
3.228628202536727372e+02 0.000000000000000000e+00 8.352154920788297243e-01 0.000000000000000000e+00
3.273633528715247394e+02 0.000000000000000000e+00 8.383255832679111785e-01 0.000000000000000000e+00
3.319266204733182803e+02 0.000000000000000000e+00 8.413450892767281308e-01 0.000000000000000000e+00
3.365534975507094373e+02 0.000000000000000000e+00 8.442538800652218400e-01 0.000000000000000000e+00
3.412448707852896632e+02 2.000000000000000111e-01 8.471425408136566970e-01 0.000000000000000000e+00
3.460016392185108884e+02 1.000000000000000000e+00 8.498299011615038090e-01 0.000000000000000000e+00
3.508247144239795716e+02 1.000000000000000000e+00 8.525273265293802361e-01 0.000000000000000000e+00
3.557150206821382881e+02 1.000000000000000000e+00 8.555770275982853557e-01 0.000000000000000000e+00
3.606734951574031811e+02 1.000000000000000000e+00 8.584757533667496388e-01 0.000000000000000000e+00
3.657010880777485795e+02 1.000000000000000000e+00 8.618072749964776902e-01 0.000000000000000000e+00
3.707987629168172248e+02 1.000000000000000000e+00 8.647965859452064752e-01 0.000000000000000000e+00
3.759674965785459904e+02 1.000000000000000000e+00 8.680375223946700247e-01 0.000000000000000000e+00
3.812082795843887766e+02 1.000000000000000000e+00 8.713489139843393350e-01 0.000000000000000000e+00
3.865221162631269749e+02 1.000000000000000000e+00 8.747307607142142949e-01 0.000000000000000000e+00
3.919100249433402041e+02 1.000000000000000000e+00 8.777301366829725060e-01 0.000000000000000000e+00
3.973730381485612497e+02 1.000000000000000000e+00 8.811220484328768920e-01 0.000000000000000000e+00
4.029122027951343625e+02 1.000000000000000000e+00 8.844535700626049435e-01 0.000000000000000000e+00
4.085285803928565542e+02 1.000000000000000000e+00 8.876341163918921584e-01 0.000000000000000000e+00
4.142232472483889296e+02 1.000000000000000000e+00 8.910260281417965444e-01 0.000000000000000000e+00
4.199972946715305966e+02 1.000000000000000000e+00 8.943374197314658547e-01 0.000000000000000000e+00
4.258518291843406018e+02 1.000000000000000000e+00 8.975682911608999781e-01 0.000000000000000000e+00
4.317879727332021389e+02 1.000000000000000000e+00 9.008192926303929537e-01 0.000000000000000000e+00
4.378068629038175459e+02 1.000000000000000000e+00 9.038689936992980734e-01 0.000000000000000000e+00
4.439096531392166867e+02 1.000000000000000000e+00 9.069287597882326191e-01 0.000000000000000000e+00
4.500975129608050906e+02 1.000000000000000000e+00 9.098375505767263283e-01 0.000000000000000000e+00
4.563716281924753844e+02 1.000000000000000000e+00 9.128167965054256872e-01 0.000000000000000000e+00
4.627332011878693265e+02 1.000000000000000000e+00 9.153934416329494450e-01 0.000000000000000000e+00
4.691834510607789070e+02 1.000000000000000000e+00 9.181512571210023177e-01 0.000000000000000000e+00
4.757236139187889421e+02 1.000000000000000000e+00 9.211707631298192700e-01 0.000000000000000000e+00
4.823549431001457606e+02 1.000000000000000000e+00 9.238983835577839754e-01 0.000000000000000000e+00
4.890787094139589612e+02 1.000000000000000000e+00 9.263039233448081555e-01 0.000000000000000000e+00
4.958962013837222003e+02 1.000000000000000000e+00 9.288705034523025983e-01 0.000000000000000000e+00
5.028087254942474829e+02 1.000000000000000000e+00 9.312156531191504438e-01 0.000000000000000000e+00
5.098176064420430293e+02 1.000000000000000000e+00 9.336312579262040501e-01 0.000000000000000000e+00
5.169241873891593286e+02 1.000000000000000000e+00 9.360669927733163975e-01 0.000000000000000000e+00
5.241298302206060953e+02 1.000000000000000000e+00 9.384825975803700038e-01 0.000000000000000000e+00
5.314359158053251804e+02 1.000000000000000000e+00 9.410894377679819289e-01 0.000000000000000000e+00
5.388438442608223795e+02 1.000000000000000000e+00 9.435251726150942764e-01 0.000000000000000000e+00
5.463550352214887198e+02 1.000000000000000000e+00 9.456790869013836920e-01 0.000000000000000000e+00
5.539709281106401022e+02 1.000000000000000000e+00 9.478229361676436815e-01 0.000000000000000000e+00
5.616929824163815965e+02 1.000000000000000000e+00 9.499768504539330971e-01 0.000000000000000000e+00
5.695226779712818370e+02 1.000000000000000000e+00 9.521106347001637715e-01 0.000000000000000000e+00
5.774615152359825743e+02 1.000000000000000000e+00 9.540431185458065899e-01 0.000000000000000000e+00
5.855110155867232606e+02 1.000000000000000000e+00 9.560661875717139102e-01 0.000000000000000000e+00
5.936727216069126598e+02 1.000000000000000000e+00 9.582201018580033258e-01 0.000000000000000000e+00
6.019481973827287220e+02 1.000000000000000000e+00 9.599210902429702319e-01 0.000000000000000000e+00
6.103390288028621171e+02 1.000000000000000000e+00 9.617126638082016399e-01 0.000000000000000000e+00
6.188468238624394644e+02 1.000000000000000000e+00 9.634035871731391198e-01 0.000000000000000000e+00
6.274732129711574089e+02 1.000000000000000000e+00 9.651448356382236193e-01 0.000000000000000000e+00
6.362198492657495308e+02 1.000000000000000000e+00 9.668256939831316732e-01 0.000000000000000000e+00
6.450884089267686932e+02 1.000000000000000000e+00 9.685870724882749139e-01 0.000000000000000000e+00
6.540805914998259141e+02 1.000000000000000000e+00 9.700666304325952227e-01 0.000000000000000000e+00
6.631981202212660946e+02 1.000000000000000000e+00 9.715461883769155316e-01 0.000000000000000000e+00
6.724427423484248720e+02 1.000000000000000000e+00 9.730559413813240077e-01 0.000000000000000000e+00
6.818162294944492032e+02 1.000000000000000000e+00 9.743543289651153128e-01 0.000000000000000000e+00
6.913203779678127603e+02 1.000000000000000000e+00 9.758338869094356216e-01 8.768957889072682196e-04
7.009570091165631993e+02 1.000000000000000000e+00 9.772429897135501697e-01 8.768957889072682196e-04
7.107279696773412070e+02 1.000000000000000000e+00 9.784608571371062880e-01 8.768957889072682196e-04
7.206351321293059300e+02 1.000000000000000000e+00 9.795982044004273304e-01 8.768957889072682196e-04
7.306803950529491658e+02 1.000000000000000000e+00 9.809167220242773766e-01 8.768957889072682196e-04
7.408656834939567943e+02 1.000000000000000000e+00 9.821849145479805143e-01 8.768957889072682196e-04
7.511929493320952815e+02 1.000000000000000000e+00 9.831612214908312941e-01 1.315343683360902221e-03
7.616641716552891239e+02 1.000000000000000000e+00 9.842180485939172607e-01 1.265520058991171336e-02
7.722813571388658147e+02 1.000000000000000000e+00 9.850635102763860562e-01 1.265520058991171336e-02
7.830465404301182843e+02 1.000000000000000000e+00 9.859995571391193536e-01 1.265520058991171336e-02
7.939617845382292671e+02 1.000000000000000000e+00 9.869456690218819661e-01 1.265520058991171336e-02
8.050291812295971567e+02 1.000000000000000000e+00 9.877810656843213355e-01 1.265520058991171336e-02
8.162508514287236494e+02 1.000000000000000000e+00 9.886365923868194461e-01 1.528588795663351867e-02
8.276289456246335021e+02 1.000000000000000000e+00 9.894216639491119070e-01 2.007493473105207704e-01
8.391656442830160358e+02 1.000000000000000000e+00 9.901966704913749417e-01 3.485660760906391653e-01
8.508631582640564375e+02 1.000000000000000000e+00 9.908207017331971400e-01 4.908025589413476664e-01
8.627237292461450124e+02 1.000000000000000000e+00 9.913843428548430037e-01 5.809235307013174143e-01
8.747496301554433558e+02 1.000000000000000000e+00 9.920788292368708516e-01 6.751101102098572282e-01
8.869431656014704686e+02 1.000000000000000000e+00 9.928035106789868669e-01 7.680411343842797889e-01
8.993066723187632761e+02 1.000000000000000000e+00 9.933671518006327306e-01 8.111883930884669081e-01
9.118425196146562257e+02 1.000000000000000000e+00 9.940113130825136700e-01 8.338282480020727805e-01
9.245531098233578859e+02 1.000000000000000000e+00 9.945346941240419403e-01 8.446698686649263266e-01
9.374408787662981695e+02 1.000000000000000000e+00 9.949674899853057086e-01 8.558502899734939939e-01
9.505082962189512727e+02 1.000000000000000000e+00 9.953097006663049751e-01 8.678079598222294688e-01
9.637578663841068192e+02 1.000000000000000000e+00 9.955814562070984808e-01 8.823763875879389040e-01
9.771921283717997539e+02 1.000000000000000000e+00 9.959136018680683211e-01 8.941148334894475358e-01
9.908136566858686365e+02 1.000000000000000000e+00 9.963665277693908306e-01 9.055543376447378057e-01
1.004625061717340259e+03 1.000000000000000000e+00 9.966785433903019298e-01 9.136456942423821781e-01
1.018628990244688680e+03 1.000000000000000000e+00 9.970106890512717701e-01 9.186679155788510798e-01
1.032828125941027565e+03 1.000000000000000000e+00 9.972019244318302000e-01 9.207405783526318999e-01
1.047225189888435580e+03 1.000000000000000000e+00 9.975240050727707253e-01 9.241086553600257325e-01
1.061822941099386753e+03 1.000000000000000000e+00 9.977856955935349159e-01 9.285728521035536698e-01
1.076624177045493298e+03 1.000000000000000000e+00 9.980171910542108282e-01 9.343125336309466844e-01
1.091631734193612601e+03 1.000000000000000000e+00 9.981581013346222386e-01 9.405504514020370799e-01
1.106848488549411968e+03 1.000000000000000000e+00 9.982990116150336490e-01 9.468680869721189941e-01
1.122277356208509445e+03 1.000000000000000000e+00 9.985103770356508202e-01 9.524881918010246196e-01
1.137921293915313981e+03 1.000000000000000000e+00 9.986915473961798240e-01 9.588058273711065338e-01
1.153783299629661997e+03 1.000000000000000000e+00 9.988626527366794017e-01 9.658209936823646258e-01
1.169866413101305625e+03 1.000000000000000000e+00 9.989834329770320709e-01 9.721984176016902346e-01
1.186173716452479084e+03 1.000000000000000000e+00 9.990941481973553140e-01 9.774797217848817388e-01
1.202708334768514305e+03 1.000000000000000000e+00 9.992249934577374093e-01 9.820435657771491300e-01
1.219473436696738190e+03 1.000000000000000000e+00 9.993055136179724851e-01 9.865276919704248915e-01
1.236472235053712666e+03 1.000000000000000000e+00 9.994061638182664131e-01 9.898758395280707889e-01
1.253707987440919624e+03 1.000000000000000000e+00 9.994866839785014889e-01 9.926061741435320274e-01
1.271183996869030125e+03 1.000000000000000000e+00 9.995873341787954169e-01 9.953962971082369604e-01
1.288903612390891567e+03 1.000000000000000000e+00 9.996275942589130103e-01 9.965123462941188892e-01
1.306870229743347636e+03 1.000000000000000000e+00 9.996678543390306038e-01 9.975486776810092993e-01
1.325087291997951070e+03 1.000000000000000000e+00 9.996879843790893450e-01 9.984455029196644960e-01
1.343558290220826393e+03 1.000000000000000000e+00 9.997081144191480861e-01 9.992028220100843683e-01
1.362286764141649655e+03 1.000000000000000000e+00 9.997584395192949946e-01 9.995017637563027302e-01
1.381276302832009605e+03 1.000000000000000000e+00 9.998087646194419031e-01 9.998405644020168515e-01
1.400530545393216926e+03 1.000000000000000000e+00 9.998490246995594966e-01 9.999800705502520648e-01
1.420053181653681804e+03 1.000000000000000000e+00 9.998691547396182377e-01 1.000000000000000000e+00
1.439847952876009458e+03 1.000000000000000000e+00 9.998892847796769789e-01 1.000000000000000000e+00
1.459918652473977090e+03 1.000000000000000000e+00 9.998993497997064051e-01 1.000000000000000000e+00
1.480269126739510057e+03 1.000000000000000000e+00 9.999194798397651462e-01 1.000000000000000000e+00
1.500903275579733645e+03 1.000000000000000000e+00 9.999496748998533135e-01 1.000000000000000000e+00
1.521825053264387179e+03 1.000000000000000000e+00 9.999698049399120547e-01 1.000000000000000000e+00
1.543038469183567713e+03 1.000000000000000000e+00 9.999698049399120547e-01 1.000000000000000000e+00
1.564547588616095709e+03 1.000000000000000000e+00 9.999899349799707959e-01 1.000000000000000000e+00
1.586356533508586381e+03 1.000000000000000000e+00 9.999899349799707959e-01 1.000000000000000000e+00
1.608469483265355166e+03 1.000000000000000000e+00 9.999899349799707959e-01 1.000000000000000000e+00
1.630890675549334219e+03 1.000000000000000000e+00 9.999899349799707959e-01 1.000000000000000000e+00
1.653624407094178650e+03 1.000000000000000000e+00 9.999899349799707959e-01 1.000000000000000000e+00
1.676675034527700973e+03 1.000000000000000000e+00 9.999899349799707959e-01 1.000000000000000000e+00
1.700046975206714706e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
1.723744708063619782e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
1.747772774464684517e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
1.772135779080358589e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
1.796838390767722785e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
1.821885343465165079e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
1.847281437099636150e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
1.873031538506434572e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
1.899140582361935685e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
1.925613572129194836e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
1.952455581016861061e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
1.979671752951336657e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
2.007267303562568259e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
2.035247521183579920e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
2.063617767863856443e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
2.092383480396978939e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
2.121550171362448054e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
2.151123430182166885e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
2.181108924191515598e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
2.211512399725488649e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
2.242339683219849576e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
2.273596682327714916e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
2.305289387051710492e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
2.337423870891812385e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
2.370006292009330082e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
2.403042894406974483e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
2.436540009125465986e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
2.470504055456820424e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
2.504941542174502501e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
2.539859068780729103e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
2.575263326771198535e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
2.611161100917462136e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
2.647559270567063777e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
2.684464810961965213e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
2.721884794575185424e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
2.759826392466180550e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
2.798296875655110398e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
2.837303616516211605e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
2.876854090190597162e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
2.916955876018793333e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
2.957616658993256351e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
2.998844231231024878e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
3.040646493467068467e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
3.083031456568282920e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
3.126007243068703701e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
3.169582088726108395e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
3.213764344100275594e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
3.258562476153229909e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
3.303985069871854648e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
3.350040829913135894e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
3.396738582272202621e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
3.444087275973823580e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
3.492095984787278667e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
3.540773908965269584e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
3.590130377007060815e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
3.640174847446137392e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
3.690916910662782357e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
3.742366290721976839e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
3.794532847236942416e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
3.847426577258497673e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
3.901057617190993369e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
3.955436244734709817e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
4.010572880855495896e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
4.066478091781862076e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
4.123162591029748000e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
4.180637241455761796e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
4.238913057338773797e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
4.298001206490798722e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
4.357913012397021703e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
4.418659956385941769e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
4.480253679829499561e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
4.542705986374042368e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
4.606028844202407527e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
4.670234388327330635e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
4.735334922917120821e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
4.801342923653444814e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
4.868271040122283921e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
4.936132098237906575e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
5.004939102700953299e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
5.074705239490476743e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
5.145443878390924510e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
5.217168575554354902e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
5.289893076098145684e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
5.363631316739245449e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
5.438397428464812037e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
5.514205739240302137e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
5.591070776755281258e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
5.669007271207433405e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
5.748030158125362505e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
5.828154581230839540e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
5.909395895340976494e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
5.991769669310612699e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
6.075291689016076816e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
6.159977960380181685e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
6.245844712439617979e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
6.332908400455102310e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
6.421185709064758157e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
6.510693555481468138e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
6.601449092734883379e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
6.693469712958667515e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
6.786773050723288179e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
6.881376986415670217e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
6.977299649665552352e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
7.074559422819878819e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
7.173174944465597946e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
7.273165113001454301e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
7.374549090259561126e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
7.477346305177580689e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
7.581576457522117380e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
7.687259521663720079e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
7.794415750404950813e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
7.903065678861364177e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
8.013230128396887267e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
8.124930210614031239e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
8.238187331399600225e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
8.353023195026788017e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
8.469459808314575639e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
8.587519484845179250e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
8.707224849239904870e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
8.828598841495149827e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
8.951664721378319882e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
9.076446072885357353e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
9.202966808760429558e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
9.331251175078239612e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
9.461323755890780376e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
9.593209477938229611e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
9.726933615426178221e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
9.862521794868764118e+03 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00
1.000000000000000000e+04 1.000000000000000000e+00 1.000000000000000222e+00 1.000000000000000000e+00


==> figures/sourcefiles/CDF_waiting_time_1Mbit.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.004008016032064188e-01 6.864608076009500737e-01 6.650831353919239852e-01 6.104513064133016975e-01
4.008016032064128376e-01 7.149643705463182286e-01 7.577197149643705165e-01 6.935866983372922512e-01
6.012024048096192841e-01 7.268408551068883394e-01 8.076009501187648709e-01 7.197149643705463840e-01
8.016032064128256751e-01 7.434679334916864946e-01 8.194774346793349817e-01 7.315914489311164948e-01
1.002004008016032177e+00 7.505938242280285611e-01 8.337292161520191147e-01 7.434679334916866056e-01
1.202404809619238568e+00 7.672209026128267162e-01 8.408551068883611812e-01 7.458432304038006277e-01
1.402805611222444959e+00 7.838479809976248713e-01 8.456057007125892255e-01 7.482185273159146499e-01
1.603206412825651350e+00 7.980997624703090043e-01 8.479809976247032477e-01 7.529691211401426942e-01
1.803607214428857741e+00 8.076009501187650930e-01 8.503562945368172699e-01 7.529691211401426942e-01
2.004008016032064354e+00 8.147268408551071595e-01 8.527315914489312920e-01 7.529691211401426942e-01
2.204408817635270523e+00 8.194774346793352038e-01 8.527315914489312920e-01 7.600950118764847607e-01
2.404809619238477136e+00 8.218527315914492259e-01 8.574821852731593363e-01 7.624703087885987829e-01
2.605210420841683305e+00 8.313539192399053146e-01 8.646080760095014028e-01 7.672209026128268272e-01
2.805611222444889918e+00 8.408551068883614033e-01 8.669833729216154250e-01 7.672209026128268272e-01
3.006012024048096087e+00 8.456057007125894476e-01 8.717339667458434693e-01 7.695961995249408494e-01
3.206412825651302700e+00 8.456057007125894476e-01 8.717339667458434693e-01 7.767220902612829159e-01
3.406813627254509314e+00 8.479809976247034697e-01 8.717339667458434693e-01 7.790973871733969380e-01
3.607214428857715482e+00 8.503562945368174919e-01 8.741092636579574915e-01 7.838479809976249824e-01
3.807615230460922096e+00 8.574821852731595584e-01 8.741092636579574915e-01 7.862232779097390045e-01
4.008016032064128709e+00 8.622327790973876027e-01 8.764845605700715137e-01 7.885985748218530267e-01
4.208416833667334878e+00 8.622327790973876027e-01 8.788598574821855358e-01 7.957244655581950932e-01
4.408817635270541047e+00 8.669833729216156470e-01 8.812351543942995580e-01 8.028503562945371597e-01
4.609218436873747216e+00 8.669833729216156470e-01 8.859857482185276023e-01 8.052256532066511818e-01
4.809619238476954273e+00 8.693586698337296692e-01 8.907363420427556466e-01 8.052256532066511818e-01
5.010020040080160442e+00 8.693586698337296692e-01 8.931116389548696688e-01 8.076009501187652040e-01
5.210420841683366611e+00 8.717339667458436914e-01 8.931116389548696688e-01 8.123515439429932483e-01
5.410821643286573668e+00 8.717339667458436914e-01 8.954869358669836910e-01 8.147268408551072705e-01
5.611222444889779837e+00 8.717339667458436914e-01 9.002375296912117353e-01 8.194774346793353148e-01
5.811623246492986006e+00 8.717339667458436914e-01 9.049881235154397796e-01 8.218527315914493370e-01
6.012024048096192175e+00 8.717339667458436914e-01 9.049881235154397796e-01 8.242280285035633591e-01
6.212424849699399232e+00 8.717339667458436914e-01 9.049881235154397796e-01 8.313539192399054256e-01
6.412825651302605401e+00 8.717339667458436914e-01 9.073634204275538018e-01 8.337292161520194478e-01
6.613226452905811570e+00 8.717339667458436914e-01 9.121140142517818461e-01 8.361045130641334699e-01
6.813627254509018627e+00 8.741092636579577135e-01 9.121140142517818461e-01 8.432304038004755364e-01
7.014028056112224796e+00 8.741092636579577135e-01 9.168646080760098904e-01 8.456057007125895586e-01
7.214428857715430965e+00 8.741092636579577135e-01 9.192399049881239126e-01 8.456057007125895586e-01
7.414829659318637134e+00 8.764845605700717357e-01 9.216152019002379348e-01 8.503562945368176029e-01
7.615230460921844191e+00 8.788598574821857579e-01 9.239904988123519569e-01 8.527315914489316251e-01
7.815631262525050360e+00 8.788598574821857579e-01 9.239904988123519569e-01 8.551068883610456473e-01
8.016032064128257417e+00 8.812351543942997800e-01 9.239904988123519569e-01 8.551068883610456473e-01
8.216432865731462698e+00 8.836104513064138022e-01 9.239904988123519569e-01 8.574821852731596694e-01
8.416833667334669755e+00 8.836104513064138022e-01 9.239904988123519569e-01 8.574821852731596694e-01
8.617234468937876812e+00 8.836104513064138022e-01 9.263657957244659791e-01 8.598574821852736916e-01
8.817635270541082093e+00 8.836104513064138022e-01 9.287410926365800012e-01 8.669833729216157581e-01
9.018036072144289150e+00 8.836104513064138022e-01 9.382422802850360899e-01 8.669833729216157581e-01
9.218436873747494431e+00 8.836104513064138022e-01 9.453681710213781564e-01 8.693586698337297802e-01
9.418837675350701488e+00 8.836104513064138022e-01 9.501187648456062007e-01 8.741092636579578246e-01
9.619238476953908545e+00 8.859857482185278243e-01 9.572446555819482672e-01 8.788598574821858689e-01
9.819639278557113826e+00 8.859857482185278243e-01 9.619952494061763115e-01 8.812351543942998910e-01
1.002004008016032088e+01 8.859857482185278243e-01 9.619952494061763115e-01 8.836104513064139132e-01
1.022044088176352794e+01 8.859857482185278243e-01 9.643705463182903337e-01 8.836104513064139132e-01
1.042084168336673322e+01 8.859857482185278243e-01 9.643705463182903337e-01 8.859857482185279354e-01
1.062124248496994028e+01 8.859857482185278243e-01 9.643705463182903337e-01 8.859857482185279354e-01
1.082164328657314734e+01 8.883610451306418465e-01 9.643705463182903337e-01 8.859857482185279354e-01
1.102204408817635262e+01 8.883610451306418465e-01 9.667458432304043559e-01 8.859857482185279354e-01
1.122244488977955967e+01 8.883610451306418465e-01 9.667458432304043559e-01 8.859857482185279354e-01
1.142284569138276673e+01 8.883610451306418465e-01 9.691211401425183780e-01 8.859857482185279354e-01
1.162324649298597201e+01 8.883610451306418465e-01 9.691211401425183780e-01 8.859857482185279354e-01
1.182364729458917907e+01 8.883610451306418465e-01 9.691211401425183780e-01 8.883610451306419575e-01
1.202404809619238435e+01 8.883610451306418465e-01 9.691211401425183780e-01 8.931116389548700019e-01
1.222444889779559141e+01 8.883610451306418465e-01 9.691211401425183780e-01 8.931116389548700019e-01
1.242484969939879846e+01 8.883610451306418465e-01 9.691211401425183780e-01 8.954869358669840240e-01
1.262525050100200374e+01 8.883610451306418465e-01 9.714964370546324002e-01 9.002375296912120684e-01
1.282565130260521080e+01 8.883610451306418465e-01 9.762470308788604445e-01 9.073634204275541348e-01
1.302605210420841786e+01 8.883610451306418465e-01 9.762470308788604445e-01 9.097387173396681570e-01
1.322645290581162314e+01 8.883610451306418465e-01 9.786223277909744667e-01 9.097387173396681570e-01
1.342685370741483020e+01 8.883610451306418465e-01 9.786223277909744667e-01 9.097387173396681570e-01
1.362725450901803725e+01 8.883610451306418465e-01 9.809976247030884888e-01 9.121140142517821792e-01
1.382765531062124253e+01 8.883610451306418465e-01 9.833729216152025110e-01 9.121140142517821792e-01
1.402805611222444959e+01 8.883610451306418465e-01 9.857482185273165332e-01 9.121140142517821792e-01
1.422845691382765487e+01 8.907363420427558687e-01 9.857482185273165332e-01 9.121140142517821792e-01
1.442885771543086193e+01 8.907363420427558687e-01 9.881235154394305553e-01 9.144893111638962013e-01
1.462925851703406899e+01 8.931116389548698908e-01 9.881235154394305553e-01 9.144893111638962013e-01
1.482965931863727427e+01 8.954869358669839130e-01 9.881235154394305553e-01 9.144893111638962013e-01
1.503006012024048133e+01 8.954869358669839130e-01 9.881235154394305553e-01 9.144893111638962013e-01
1.523046092184368838e+01 8.954869358669839130e-01 9.904988123515445775e-01 9.168646080760102235e-01
1.543086172344689366e+01 8.954869358669839130e-01 9.904988123515445775e-01 9.216152019002382678e-01
1.563126252505010072e+01 8.954869358669839130e-01 9.904988123515445775e-01 9.216152019002382678e-01
1.583166332665330778e+01 8.954869358669839130e-01 9.928741092636585996e-01 9.216152019002382678e-01
1.603206412825651483e+01 8.954869358669839130e-01 9.928741092636585996e-01 9.216152019002382678e-01
1.623246492985972012e+01 8.954869358669839130e-01 9.928741092636585996e-01 9.239904988123522900e-01
1.643286573146292540e+01 8.954869358669839130e-01 9.952494061757726218e-01 9.239904988123522900e-01
1.663326653306613423e+01 8.954869358669839130e-01 9.976247030878866440e-01 9.239904988123522900e-01
1.683366733466933951e+01 8.954869358669839130e-01 9.976247030878866440e-01 9.239904988123522900e-01
1.703406813627254479e+01 8.954869358669839130e-01 9.976247030878866440e-01 9.239904988123522900e-01
1.723446893787575362e+01 8.954869358669839130e-01 9.976247030878866440e-01 9.239904988123522900e-01
1.743486973947895891e+01 8.954869358669839130e-01 9.976247030878866440e-01 9.239904988123522900e-01
1.763527054108216419e+01 8.954869358669839130e-01 9.976247030878866440e-01 9.239904988123522900e-01
1.783567134268537302e+01 8.954869358669839130e-01 9.976247030878866440e-01 9.263657957244663121e-01
1.803607214428857830e+01 8.954869358669839130e-01 9.976247030878866440e-01 9.263657957244663121e-01
1.823647294589178358e+01 8.954869358669839130e-01 9.976247030878866440e-01 9.263657957244663121e-01
1.843687374749498886e+01 8.954869358669839130e-01 9.976247030878866440e-01 9.263657957244663121e-01
1.863727454909819770e+01 8.954869358669839130e-01 9.976247030878866440e-01 9.263657957244663121e-01
1.883767535070140298e+01 8.954869358669839130e-01 9.976247030878866440e-01 9.263657957244663121e-01
1.903807615230460826e+01 8.954869358669839130e-01 9.976247030878866440e-01 9.263657957244663121e-01
1.923847695390781709e+01 8.954869358669839130e-01 9.976247030878866440e-01 9.263657957244663121e-01
1.943887775551102237e+01 8.978622327790979352e-01 9.976247030878866440e-01 9.263657957244663121e-01
1.963927855711422765e+01 9.002375296912119573e-01 9.976247030878866440e-01 9.263657957244663121e-01
1.983967935871743649e+01 9.002375296912119573e-01 9.976247030878866440e-01 9.287410926365803343e-01
2.004008016032064177e+01 9.002375296912119573e-01 1.000000000000000666e+00 9.287410926365803343e-01
2.024048096192384705e+01 9.002375296912119573e-01 1.000000000000000666e+00 9.287410926365803343e-01
2.044088176352705588e+01 9.002375296912119573e-01 1.000000000000000666e+00 9.287410926365803343e-01
2.064128256513026116e+01 9.026128266033259795e-01 1.000000000000000666e+00 9.311163895486943565e-01
2.084168336673346644e+01 9.049881235154400017e-01 1.000000000000000666e+00 9.334916864608083786e-01
2.104208416833667528e+01 9.049881235154400017e-01 1.000000000000000666e+00 9.334916864608083786e-01
2.124248496993988056e+01 9.073634204275540238e-01 1.000000000000000666e+00 9.334916864608083786e-01
2.144288577154308584e+01 9.073634204275540238e-01 1.000000000000000666e+00 9.334916864608083786e-01
2.164328657314629467e+01 9.073634204275540238e-01 1.000000000000000666e+00 9.334916864608083786e-01
2.184368737474949995e+01 9.097387173396680460e-01 1.000000000000000666e+00 9.334916864608083786e-01
2.204408817635270523e+01 9.097387173396680460e-01 1.000000000000000666e+00 9.334916864608083786e-01
2.224448897795591407e+01 9.097387173396680460e-01 1.000000000000000666e+00 9.334916864608083786e-01
2.244488977955911935e+01 9.121140142517820681e-01 1.000000000000000666e+00 9.334916864608083786e-01
2.264529058116232463e+01 9.121140142517820681e-01 1.000000000000000666e+00 9.334916864608083786e-01
2.284569138276553346e+01 9.121140142517820681e-01 1.000000000000000666e+00 9.334916864608083786e-01
2.304609218436873874e+01 9.121140142517820681e-01 1.000000000000000666e+00 9.334916864608083786e-01
2.324649298597194402e+01 9.144893111638960903e-01 1.000000000000000666e+00 9.358669833729224008e-01
2.344689378757514930e+01 9.144893111638960903e-01 1.000000000000000666e+00 9.358669833729224008e-01
2.364729458917835814e+01 9.144893111638960903e-01 1.000000000000000666e+00 9.358669833729224008e-01
2.384769539078156342e+01 9.144893111638960903e-01 1.000000000000000666e+00 9.382422802850364230e-01
2.404809619238476870e+01 9.144893111638960903e-01 1.000000000000000666e+00 9.406175771971504451e-01
2.424849699398797753e+01 9.192399049881241346e-01 1.000000000000000666e+00 9.406175771971504451e-01
2.444889779559118281e+01 9.192399049881241346e-01 1.000000000000000666e+00 9.429928741092644673e-01
2.464929859719438809e+01 9.192399049881241346e-01 1.000000000000000666e+00 9.429928741092644673e-01
2.484969939879759693e+01 9.192399049881241346e-01 1.000000000000000666e+00 9.429928741092644673e-01
2.505010020040080221e+01 9.192399049881241346e-01 1.000000000000000666e+00 9.429928741092644673e-01
2.525050100200400749e+01 9.192399049881241346e-01 1.000000000000000666e+00 9.429928741092644673e-01
2.545090180360721632e+01 9.192399049881241346e-01 1.000000000000000666e+00 9.429928741092644673e-01
2.565130260521042160e+01 9.192399049881241346e-01 1.000000000000000666e+00 9.453681710213784894e-01
2.585170340681362688e+01 9.192399049881241346e-01 1.000000000000000666e+00 9.453681710213784894e-01
2.605210420841683572e+01 9.192399049881241346e-01 1.000000000000000666e+00 9.453681710213784894e-01
2.625250501002004100e+01 9.192399049881241346e-01 1.000000000000000666e+00 9.453681710213784894e-01
2.645290581162324628e+01 9.192399049881241346e-01 1.000000000000000666e+00 9.453681710213784894e-01
2.665330661322645511e+01 9.192399049881241346e-01 1.000000000000000666e+00 9.453681710213784894e-01
2.685370741482966039e+01 9.192399049881241346e-01 1.000000000000000666e+00 9.453681710213784894e-01
2.705410821643286567e+01 9.216152019002381568e-01 1.000000000000000666e+00 9.477434679334925116e-01
2.725450901803607451e+01 9.216152019002381568e-01 1.000000000000000666e+00 9.477434679334925116e-01
2.745490981963927979e+01 9.239904988123521790e-01 1.000000000000000666e+00 9.477434679334925116e-01
2.765531062124248507e+01 9.239904988123521790e-01 1.000000000000000666e+00 9.477434679334925116e-01
2.785571142284569390e+01 9.239904988123521790e-01 1.000000000000000666e+00 9.477434679334925116e-01
2.805611222444889918e+01 9.239904988123521790e-01 1.000000000000000666e+00 9.477434679334925116e-01
2.825651302605210446e+01 9.239904988123521790e-01 1.000000000000000666e+00 9.477434679334925116e-01
2.845691382765530975e+01 9.263657957244662011e-01 1.000000000000000666e+00 9.477434679334925116e-01
2.865731462925851858e+01 9.263657957244662011e-01 1.000000000000000666e+00 9.477434679334925116e-01
2.885771543086172386e+01 9.263657957244662011e-01 1.000000000000000666e+00 9.477434679334925116e-01
2.905811623246492914e+01 9.263657957244662011e-01 1.000000000000000666e+00 9.477434679334925116e-01
2.925851703406813797e+01 9.263657957244662011e-01 1.000000000000000666e+00 9.501187648456065338e-01
2.945891783567134325e+01 9.263657957244662011e-01 1.000000000000000666e+00 9.501187648456065338e-01
2.965931863727454854e+01 9.263657957244662011e-01 1.000000000000000666e+00 9.501187648456065338e-01
2.985971943887775737e+01 9.263657957244662011e-01 1.000000000000000666e+00 9.524940617577205559e-01
3.006012024048096265e+01 9.263657957244662011e-01 1.000000000000000666e+00 9.524940617577205559e-01
3.026052104208416793e+01 9.263657957244662011e-01 1.000000000000000666e+00 9.524940617577205559e-01
3.046092184368737676e+01 9.263657957244662011e-01 1.000000000000000666e+00 9.524940617577205559e-01
3.066132264529058205e+01 9.263657957244662011e-01 1.000000000000000666e+00 9.524940617577205559e-01
3.086172344689378733e+01 9.263657957244662011e-01 1.000000000000000666e+00 9.524940617577205559e-01
3.106212424849699616e+01 9.263657957244662011e-01 1.000000000000000666e+00 9.524940617577205559e-01
3.126252505010020144e+01 9.287410926365802233e-01 1.000000000000000666e+00 9.548693586698345781e-01
3.146292585170340672e+01 9.287410926365802233e-01 1.000000000000000666e+00 9.596199524940626224e-01
3.166332665330661555e+01 9.287410926365802233e-01 1.000000000000000666e+00 9.619952494061766446e-01
3.186372745490982084e+01 9.287410926365802233e-01 1.000000000000000666e+00 9.619952494061766446e-01
3.206412825651302967e+01 9.287410926365802233e-01 1.000000000000000666e+00 9.619952494061766446e-01
3.226452905811623140e+01 9.287410926365802233e-01 1.000000000000000666e+00 9.619952494061766446e-01
3.246492985971944023e+01 9.287410926365802233e-01 1.000000000000000666e+00 9.619952494061766446e-01
3.266533066132264906e+01 9.287410926365802233e-01 1.000000000000000666e+00 9.619952494061766446e-01
3.286573146292585079e+01 9.287410926365802233e-01 1.000000000000000666e+00 9.619952494061766446e-01
3.306613226452905963e+01 9.287410926365802233e-01 1.000000000000000666e+00 9.619952494061766446e-01
3.326653306613226846e+01 9.287410926365802233e-01 1.000000000000000666e+00 9.619952494061766446e-01
3.346693386773547019e+01 9.287410926365802233e-01 1.000000000000000666e+00 9.619952494061766446e-01
3.366733466933867902e+01 9.287410926365802233e-01 1.000000000000000666e+00 9.619952494061766446e-01
3.386773547094188785e+01 9.287410926365802233e-01 1.000000000000000666e+00 9.619952494061766446e-01
3.406813627254508958e+01 9.287410926365802233e-01 1.000000000000000666e+00 9.619952494061766446e-01
3.426853707414829842e+01 9.287410926365802233e-01 1.000000000000000666e+00 9.619952494061766446e-01
3.446893787575150725e+01 9.287410926365802233e-01 1.000000000000000666e+00 9.619952494061766446e-01
3.466933867735470898e+01 9.287410926365802233e-01 1.000000000000000666e+00 9.619952494061766446e-01
3.486973947895791781e+01 9.287410926365802233e-01 1.000000000000000666e+00 9.619952494061766446e-01
3.507014028056112664e+01 9.287410926365802233e-01 1.000000000000000666e+00 9.619952494061766446e-01
3.527054108216432837e+01 9.287410926365802233e-01 1.000000000000000666e+00 9.619952494061766446e-01
3.547094188376753721e+01 9.287410926365802233e-01 1.000000000000000666e+00 9.643705463182906668e-01
3.567134268537074604e+01 9.287410926365802233e-01 1.000000000000000666e+00 9.667458432304046889e-01
3.587174348697394777e+01 9.287410926365802233e-01 1.000000000000000666e+00 9.667458432304046889e-01
3.607214428857715660e+01 9.287410926365802233e-01 1.000000000000000666e+00 9.667458432304046889e-01
3.627254509018035833e+01 9.287410926365802233e-01 1.000000000000000666e+00 9.667458432304046889e-01
3.647294589178356716e+01 9.287410926365802233e-01 1.000000000000000666e+00 9.691211401425187111e-01
3.667334669338677600e+01 9.287410926365802233e-01 1.000000000000000666e+00 9.691211401425187111e-01
3.687374749498997772e+01 9.287410926365802233e-01 1.000000000000000666e+00 9.691211401425187111e-01
3.707414829659318656e+01 9.287410926365802233e-01 1.000000000000000666e+00 9.691211401425187111e-01
3.727454909819639539e+01 9.287410926365802233e-01 1.000000000000000666e+00 9.691211401425187111e-01
3.747494989979959712e+01 9.287410926365802233e-01 1.000000000000000666e+00 9.714964370546327332e-01
3.767535070140280595e+01 9.287410926365802233e-01 1.000000000000000666e+00 9.738717339667467554e-01
3.787575150300601479e+01 9.287410926365802233e-01 1.000000000000000666e+00 9.738717339667467554e-01
3.807615230460921651e+01 9.334916864608082676e-01 1.000000000000000666e+00 9.762470308788607776e-01
3.827655310621242535e+01 9.334916864608082676e-01 1.000000000000000666e+00 9.786223277909747997e-01
3.847695390781563418e+01 9.334916864608082676e-01 1.000000000000000666e+00 9.786223277909747997e-01
3.867735470941883591e+01 9.334916864608082676e-01 1.000000000000000666e+00 9.786223277909747997e-01
3.887775551102204474e+01 9.358669833729222898e-01 1.000000000000000666e+00 9.786223277909747997e-01
3.907815631262525358e+01 9.358669833729222898e-01 1.000000000000000666e+00 9.786223277909747997e-01
3.927855711422845530e+01 9.358669833729222898e-01 1.000000000000000666e+00 9.786223277909747997e-01
3.947895791583166414e+01 9.358669833729222898e-01 1.000000000000000666e+00 9.786223277909747997e-01
3.967935871743487297e+01 9.358669833729222898e-01 1.000000000000000666e+00 9.786223277909747997e-01
3.987975951903807470e+01 9.358669833729222898e-01 1.000000000000000666e+00 9.786223277909747997e-01
4.008016032064128353e+01 9.358669833729222898e-01 1.000000000000000666e+00 9.786223277909747997e-01
4.028056112224449237e+01 9.358669833729222898e-01 1.000000000000000666e+00 9.786223277909747997e-01
4.048096192384769410e+01 9.382422802850363119e-01 1.000000000000000666e+00 9.786223277909747997e-01
4.068136272545090293e+01 9.406175771971503341e-01 1.000000000000000666e+00 9.786223277909747997e-01
4.088176352705411176e+01 9.406175771971503341e-01 1.000000000000000666e+00 9.786223277909747997e-01
4.108216432865731349e+01 9.406175771971503341e-01 1.000000000000000666e+00 9.786223277909747997e-01
4.128256513026052232e+01 9.406175771971503341e-01 1.000000000000000666e+00 9.786223277909747997e-01
4.148296593186373116e+01 9.406175771971503341e-01 1.000000000000000666e+00 9.786223277909747997e-01
4.168336673346693289e+01 9.406175771971503341e-01 1.000000000000000666e+00 9.786223277909747997e-01
4.188376753507014172e+01 9.429928741092643563e-01 1.000000000000000666e+00 9.786223277909747997e-01
4.208416833667335055e+01 9.429928741092643563e-01 1.000000000000000666e+00 9.786223277909747997e-01
4.228456913827655228e+01 9.429928741092643563e-01 1.000000000000000666e+00 9.786223277909747997e-01
4.248496993987976111e+01 9.429928741092643563e-01 1.000000000000000666e+00 9.809976247030888219e-01
4.268537074148296995e+01 9.429928741092643563e-01 1.000000000000000666e+00 9.809976247030888219e-01
4.288577154308617168e+01 9.429928741092643563e-01 1.000000000000000666e+00 9.809976247030888219e-01
4.308617234468938051e+01 9.429928741092643563e-01 1.000000000000000666e+00 9.809976247030888219e-01
4.328657314629258934e+01 9.429928741092643563e-01 1.000000000000000666e+00 9.809976247030888219e-01
4.348697394789579107e+01 9.429928741092643563e-01 1.000000000000000666e+00 9.809976247030888219e-01
4.368737474949899990e+01 9.429928741092643563e-01 1.000000000000000666e+00 9.809976247030888219e-01
4.388777555110220874e+01 9.429928741092643563e-01 1.000000000000000666e+00 9.833729216152028441e-01
4.408817635270541047e+01 9.429928741092643563e-01 1.000000000000000666e+00 9.833729216152028441e-01
4.428857715430861930e+01 9.429928741092643563e-01 1.000000000000000666e+00 9.833729216152028441e-01
4.448897795591182813e+01 9.429928741092643563e-01 1.000000000000000666e+00 9.857482185273168662e-01
4.468937875751502986e+01 9.429928741092643563e-01 1.000000000000000666e+00 9.857482185273168662e-01
4.488977955911823869e+01 9.429928741092643563e-01 1.000000000000000666e+00 9.857482185273168662e-01
4.509018036072144753e+01 9.429928741092643563e-01 1.000000000000000666e+00 9.857482185273168662e-01
4.529058116232464926e+01 9.429928741092643563e-01 1.000000000000000666e+00 9.857482185273168662e-01
4.549098196392785809e+01 9.453681710213783784e-01 1.000000000000000666e+00 9.857482185273168662e-01
4.569138276553106692e+01 9.453681710213783784e-01 1.000000000000000666e+00 9.857482185273168662e-01
4.589178356713426865e+01 9.453681710213783784e-01 1.000000000000000666e+00 9.857482185273168662e-01
4.609218436873747748e+01 9.477434679334924006e-01 1.000000000000000666e+00 9.857482185273168662e-01
4.629258517034067921e+01 9.477434679334924006e-01 1.000000000000000666e+00 9.857482185273168662e-01
4.649298597194388805e+01 9.477434679334924006e-01 1.000000000000000666e+00 9.857482185273168662e-01
4.669338677354709688e+01 9.501187648456064228e-01 1.000000000000000666e+00 9.857482185273168662e-01
4.689378757515029861e+01 9.501187648456064228e-01 1.000000000000000666e+00 9.857482185273168662e-01
4.709418837675350744e+01 9.501187648456064228e-01 1.000000000000000666e+00 9.857482185273168662e-01
4.729458917835671627e+01 9.501187648456064228e-01 1.000000000000000666e+00 9.857482185273168662e-01
4.749498997995991800e+01 9.501187648456064228e-01 1.000000000000000666e+00 9.857482185273168662e-01
4.769539078156312684e+01 9.501187648456064228e-01 1.000000000000000666e+00 9.857482185273168662e-01
4.789579158316633567e+01 9.501187648456064228e-01 1.000000000000000666e+00 9.857482185273168662e-01
4.809619238476953740e+01 9.501187648456064228e-01 1.000000000000000666e+00 9.857482185273168662e-01
4.829659318637274623e+01 9.501187648456064228e-01 1.000000000000000666e+00 9.857482185273168662e-01
4.849699398797595506e+01 9.501187648456064228e-01 1.000000000000000666e+00 9.857482185273168662e-01
4.869739478957915679e+01 9.501187648456064228e-01 1.000000000000000666e+00 9.857482185273168662e-01
4.889779559118236563e+01 9.524940617577204449e-01 1.000000000000000666e+00 9.857482185273168662e-01
4.909819639278557446e+01 9.524940617577204449e-01 1.000000000000000666e+00 9.857482185273168662e-01
4.929859719438877619e+01 9.524940617577204449e-01 1.000000000000000666e+00 9.857482185273168662e-01
4.949899799599198502e+01 9.524940617577204449e-01 1.000000000000000666e+00 9.857482185273168662e-01
4.969939879759519386e+01 9.524940617577204449e-01 1.000000000000000666e+00 9.857482185273168662e-01
4.989979959919839558e+01 9.524940617577204449e-01 1.000000000000000666e+00 9.857482185273168662e-01
5.010020040080160442e+01 9.524940617577204449e-01 1.000000000000000666e+00 9.857482185273168662e-01
5.030060120240481325e+01 9.524940617577204449e-01 1.000000000000000666e+00 9.857482185273168662e-01
5.050100200400801498e+01 9.524940617577204449e-01 1.000000000000000666e+00 9.857482185273168662e-01
5.070140280561122381e+01 9.524940617577204449e-01 1.000000000000000666e+00 9.857482185273168662e-01
5.090180360721443265e+01 9.524940617577204449e-01 1.000000000000000666e+00 9.857482185273168662e-01
5.110220440881763437e+01 9.548693586698344671e-01 1.000000000000000666e+00 9.857482185273168662e-01
5.130260521042084321e+01 9.548693586698344671e-01 1.000000000000000666e+00 9.857482185273168662e-01
5.150300601202405204e+01 9.548693586698344671e-01 1.000000000000000666e+00 9.857482185273168662e-01
5.170340681362725377e+01 9.548693586698344671e-01 1.000000000000000666e+00 9.857482185273168662e-01
5.190380761523046260e+01 9.572446555819484892e-01 1.000000000000000666e+00 9.857482185273168662e-01
5.210420841683367144e+01 9.572446555819484892e-01 1.000000000000000666e+00 9.857482185273168662e-01
5.230460921843687316e+01 9.572446555819484892e-01 1.000000000000000666e+00 9.857482185273168662e-01
5.250501002004008200e+01 9.596199524940625114e-01 1.000000000000000666e+00 9.857482185273168662e-01
5.270541082164329083e+01 9.596199524940625114e-01 1.000000000000000666e+00 9.857482185273168662e-01
5.290581162324649256e+01 9.596199524940625114e-01 1.000000000000000666e+00 9.857482185273168662e-01
5.310621242484970139e+01 9.596199524940625114e-01 1.000000000000000666e+00 9.857482185273168662e-01
5.330661322645291023e+01 9.596199524940625114e-01 1.000000000000000666e+00 9.857482185273168662e-01
5.350701402805611195e+01 9.596199524940625114e-01 1.000000000000000666e+00 9.857482185273168662e-01
5.370741482965932079e+01 9.596199524940625114e-01 1.000000000000000666e+00 9.881235154394308884e-01
5.390781563126252962e+01 9.596199524940625114e-01 1.000000000000000666e+00 9.881235154394308884e-01
5.410821643286573135e+01 9.596199524940625114e-01 1.000000000000000666e+00 9.881235154394308884e-01
5.430861723446894018e+01 9.596199524940625114e-01 1.000000000000000666e+00 9.881235154394308884e-01
5.450901803607214902e+01 9.596199524940625114e-01 1.000000000000000666e+00 9.881235154394308884e-01
5.470941883767535074e+01 9.596199524940625114e-01 1.000000000000000666e+00 9.881235154394308884e-01
5.490981963927855958e+01 9.596199524940625114e-01 1.000000000000000666e+00 9.881235154394308884e-01
5.511022044088176841e+01 9.596199524940625114e-01 1.000000000000000666e+00 9.881235154394308884e-01
5.531062124248497014e+01 9.619952494061765336e-01 1.000000000000000666e+00 9.881235154394308884e-01
5.551102204408817897e+01 9.619952494061765336e-01 1.000000000000000666e+00 9.881235154394308884e-01
5.571142284569138781e+01 9.619952494061765336e-01 1.000000000000000666e+00 9.881235154394308884e-01
5.591182364729458953e+01 9.619952494061765336e-01 1.000000000000000666e+00 9.881235154394308884e-01
5.611222444889779837e+01 9.619952494061765336e-01 1.000000000000000666e+00 9.881235154394308884e-01
5.631262525050100720e+01 9.619952494061765336e-01 1.000000000000000666e+00 9.881235154394308884e-01
5.651302605210420893e+01 9.619952494061765336e-01 1.000000000000000666e+00 9.881235154394308884e-01
5.671342685370741776e+01 9.643705463182905557e-01 1.000000000000000666e+00 9.881235154394308884e-01
5.691382765531061949e+01 9.643705463182905557e-01 1.000000000000000666e+00 9.881235154394308884e-01
5.711422845691382832e+01 9.643705463182905557e-01 1.000000000000000666e+00 9.881235154394308884e-01
5.731462925851703716e+01 9.643705463182905557e-01 1.000000000000000666e+00 9.881235154394308884e-01
5.751503006012023889e+01 9.643705463182905557e-01 1.000000000000000666e+00 9.881235154394308884e-01
5.771543086172344772e+01 9.643705463182905557e-01 1.000000000000000666e+00 9.881235154394308884e-01
5.791583166332665655e+01 9.643705463182905557e-01 1.000000000000000666e+00 9.881235154394308884e-01
5.811623246492985828e+01 9.643705463182905557e-01 1.000000000000000666e+00 9.881235154394308884e-01
5.831663326653306711e+01 9.643705463182905557e-01 1.000000000000000666e+00 9.881235154394308884e-01
5.851703406813627595e+01 9.643705463182905557e-01 1.000000000000000666e+00 9.904988123515449105e-01
5.871743486973947768e+01 9.643705463182905557e-01 1.000000000000000666e+00 9.904988123515449105e-01
5.891783567134268651e+01 9.643705463182905557e-01 1.000000000000000666e+00 9.904988123515449105e-01
5.911823647294589534e+01 9.643705463182905557e-01 1.000000000000000666e+00 9.904988123515449105e-01
5.931863727454909707e+01 9.667458432304045779e-01 1.000000000000000666e+00 9.904988123515449105e-01
5.951903807615230590e+01 9.667458432304045779e-01 1.000000000000000666e+00 9.904988123515449105e-01
5.971943887775551474e+01 9.667458432304045779e-01 1.000000000000000666e+00 9.904988123515449105e-01
5.991983967935871647e+01 9.667458432304045779e-01 1.000000000000000666e+00 9.904988123515449105e-01
6.012024048096192530e+01 9.667458432304045779e-01 1.000000000000000666e+00 9.904988123515449105e-01
6.032064128256513413e+01 9.667458432304045779e-01 1.000000000000000666e+00 9.928741092636589327e-01
6.052104208416833586e+01 9.667458432304045779e-01 1.000000000000000666e+00 9.928741092636589327e-01
6.072144288577154470e+01 9.667458432304045779e-01 1.000000000000000666e+00 9.928741092636589327e-01
6.092184368737475353e+01 9.667458432304045779e-01 1.000000000000000666e+00 9.928741092636589327e-01
6.112224448897795526e+01 9.667458432304045779e-01 1.000000000000000666e+00 9.928741092636589327e-01
6.132264529058116409e+01 9.667458432304045779e-01 1.000000000000000666e+00 9.928741092636589327e-01
6.152304609218437292e+01 9.667458432304045779e-01 1.000000000000000666e+00 9.928741092636589327e-01
6.172344689378757465e+01 9.667458432304045779e-01 1.000000000000000666e+00 9.952494061757729549e-01
6.192384769539078349e+01 9.667458432304045779e-01 1.000000000000000666e+00 9.952494061757729549e-01
6.212424849699399232e+01 9.667458432304045779e-01 1.000000000000000666e+00 9.952494061757729549e-01
6.232464929859719405e+01 9.691211401425186001e-01 1.000000000000000666e+00 9.952494061757729549e-01
6.252505010020040288e+01 9.691211401425186001e-01 1.000000000000000666e+00 9.952494061757729549e-01
6.272545090180361171e+01 9.691211401425186001e-01 1.000000000000000666e+00 9.952494061757729549e-01
6.292585170340681344e+01 9.691211401425186001e-01 1.000000000000000666e+00 9.952494061757729549e-01
6.312625250501002228e+01 9.691211401425186001e-01 1.000000000000000666e+00 9.952494061757729549e-01
6.332665330661323111e+01 9.691211401425186001e-01 1.000000000000000666e+00 9.952494061757729549e-01
6.352705410821643284e+01 9.691211401425186001e-01 1.000000000000000666e+00 9.952494061757729549e-01
6.372745490981964167e+01 9.691211401425186001e-01 1.000000000000000666e+00 9.952494061757729549e-01
6.392785571142285050e+01 9.691211401425186001e-01 1.000000000000000666e+00 9.952494061757729549e-01
6.412825651302605934e+01 9.691211401425186001e-01 1.000000000000000666e+00 9.952494061757729549e-01
6.432865731462925396e+01 9.714964370546326222e-01 1.000000000000000666e+00 9.952494061757729549e-01
6.452905811623246279e+01 9.714964370546326222e-01 1.000000000000000666e+00 9.952494061757729549e-01
6.472945891783567163e+01 9.714964370546326222e-01 1.000000000000000666e+00 9.952494061757729549e-01
6.492985971943888046e+01 9.714964370546326222e-01 1.000000000000000666e+00 9.952494061757729549e-01
6.513026052104208929e+01 9.714964370546326222e-01 1.000000000000000666e+00 9.976247030878869770e-01
6.533066132264529813e+01 9.714964370546326222e-01 1.000000000000000666e+00 9.976247030878869770e-01
6.553106212424849275e+01 9.714964370546326222e-01 1.000000000000000666e+00 9.976247030878869770e-01
6.573146292585170158e+01 9.714964370546326222e-01 1.000000000000000666e+00 9.976247030878869770e-01
6.593186372745491042e+01 9.714964370546326222e-01 1.000000000000000666e+00 9.976247030878869770e-01
6.613226452905811925e+01 9.714964370546326222e-01 1.000000000000000666e+00 9.976247030878869770e-01
6.633266533066132808e+01 9.714964370546326222e-01 1.000000000000000666e+00 9.976247030878869770e-01
6.653306613226453692e+01 9.738717339667466444e-01 1.000000000000000666e+00 9.976247030878869770e-01
6.673346693386773154e+01 9.738717339667466444e-01 1.000000000000000666e+00 9.976247030878869770e-01
6.693386773547094037e+01 9.738717339667466444e-01 1.000000000000000666e+00 9.976247030878869770e-01
6.713426853707414921e+01 9.738717339667466444e-01 1.000000000000000666e+00 9.976247030878869770e-01
6.733466933867735804e+01 9.738717339667466444e-01 1.000000000000000666e+00 9.976247030878869770e-01
6.753507014028056687e+01 9.738717339667466444e-01 1.000000000000000666e+00 9.976247030878869770e-01
6.773547094188377571e+01 9.738717339667466444e-01 1.000000000000000666e+00 9.976247030878869770e-01
6.793587174348697033e+01 9.738717339667466444e-01 1.000000000000000666e+00 9.976247030878869770e-01
6.813627254509017916e+01 9.738717339667466444e-01 1.000000000000000666e+00 9.976247030878869770e-01
6.833667334669338800e+01 9.738717339667466444e-01 1.000000000000000666e+00 9.976247030878869770e-01
6.853707414829659683e+01 9.738717339667466444e-01 1.000000000000000666e+00 9.976247030878869770e-01
6.873747494989980567e+01 9.738717339667466444e-01 1.000000000000000666e+00 9.976247030878869770e-01
6.893787575150301450e+01 9.738717339667466444e-01 1.000000000000000666e+00 9.976247030878869770e-01
6.913827655310620912e+01 9.738717339667466444e-01 1.000000000000000666e+00 9.976247030878869770e-01
6.933867735470941795e+01 9.762470308788606665e-01 1.000000000000000666e+00 9.976247030878869770e-01
6.953907815631262679e+01 9.762470308788606665e-01 1.000000000000000666e+00 9.976247030878869770e-01
6.973947895791583562e+01 9.762470308788606665e-01 1.000000000000000666e+00 9.976247030878869770e-01
6.993987975951904446e+01 9.762470308788606665e-01 1.000000000000000666e+00 9.976247030878869770e-01
7.014028056112225329e+01 9.762470308788606665e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.034068136272544791e+01 9.762470308788606665e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.054108216432865675e+01 9.762470308788606665e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.074148296593186558e+01 9.762470308788606665e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.094188376753507441e+01 9.762470308788606665e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.114228456913828325e+01 9.786223277909746887e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.134268537074149208e+01 9.786223277909746887e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.154308617234468670e+01 9.786223277909746887e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.174348697394789554e+01 9.786223277909746887e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.194388777555110437e+01 9.786223277909746887e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.214428857715431320e+01 9.786223277909746887e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.234468937875752204e+01 9.786223277909746887e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.254509018036071666e+01 9.809976247030887109e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.274549098196392549e+01 9.833729216152027330e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.294589178356713433e+01 9.833729216152027330e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.314629258517034316e+01 9.833729216152027330e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.334669338677355199e+01 9.833729216152027330e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.354709418837676083e+01 9.833729216152027330e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.374749498997995545e+01 9.833729216152027330e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.394789579158316428e+01 9.833729216152027330e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.414829659318637312e+01 9.833729216152027330e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.434869739478958195e+01 9.833729216152027330e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.454909819639279078e+01 9.833729216152027330e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.474949899799599962e+01 9.833729216152027330e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.494989979959919424e+01 9.857482185273167552e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.515030060120240307e+01 9.857482185273167552e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.535070140280561191e+01 9.857482185273167552e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.555110220440882074e+01 9.857482185273167552e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.575150300601202957e+01 9.857482185273167552e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.595190380761523841e+01 9.857482185273167552e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.615230460921843303e+01 9.857482185273167552e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.635270541082164186e+01 9.857482185273167552e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.655310621242485070e+01 9.857482185273167552e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.675350701402805953e+01 9.857482185273167552e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.695390781563126836e+01 9.857482185273167552e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.715430861723447720e+01 9.857482185273167552e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.735470941883767182e+01 9.857482185273167552e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.755511022044088065e+01 9.881235154394307774e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.775551102204408949e+01 9.881235154394307774e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.795591182364729832e+01 9.881235154394307774e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.815631262525050715e+01 9.881235154394307774e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.835671342685371599e+01 9.904988123515447995e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.855711422845691061e+01 9.904988123515447995e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.875751503006011944e+01 9.904988123515447995e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.895791583166332828e+01 9.904988123515447995e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.915831663326653711e+01 9.904988123515447995e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.935871743486974594e+01 9.904988123515447995e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.955911823647295478e+01 9.904988123515447995e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.975951903807614940e+01 9.904988123515447995e-01 1.000000000000000666e+00 1.000000000000000888e+00
7.995991983967935823e+01 9.904988123515447995e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.016032064128256707e+01 9.904988123515447995e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.036072144288577590e+01 9.928741092636588217e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.056112224448898473e+01 9.928741092636588217e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.076152304609219357e+01 9.928741092636588217e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.096192384769538819e+01 9.928741092636588217e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.116232464929859702e+01 9.952494061757728439e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.136272545090180586e+01 9.952494061757728439e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.156312625250501469e+01 9.952494061757728439e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.176352705410822352e+01 9.952494061757728439e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.196392785571143236e+01 9.952494061757728439e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.216432865731462698e+01 9.952494061757728439e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.236472945891783581e+01 9.952494061757728439e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.256513026052104465e+01 9.952494061757728439e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.276553106212425348e+01 9.952494061757728439e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.296593186372746231e+01 9.952494061757728439e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.316633266533065694e+01 9.952494061757728439e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.336673346693386577e+01 9.952494061757728439e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.356713426853707460e+01 9.952494061757728439e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.376753507014028344e+01 9.952494061757728439e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.396793587174349227e+01 9.952494061757728439e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.416833667334670110e+01 9.952494061757728439e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.436873747494989573e+01 9.952494061757728439e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.456913827655310456e+01 9.952494061757728439e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.476953907815631339e+01 9.952494061757728439e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.496993987975952223e+01 9.952494061757728439e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.517034068136273106e+01 9.952494061757728439e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.537074148296593989e+01 9.952494061757728439e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.557114228456913452e+01 9.952494061757728439e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.577154308617234335e+01 9.952494061757728439e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.597194388777555218e+01 9.952494061757728439e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.617234468937876102e+01 9.952494061757728439e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.637274549098196985e+01 9.952494061757728439e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.657314629258517868e+01 9.952494061757728439e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.677354709418837331e+01 9.952494061757728439e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.697394789579158214e+01 9.976247030878868660e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.717434869739479097e+01 9.976247030878868660e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.737474949899799981e+01 9.976247030878868660e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.757515030060120864e+01 9.976247030878868660e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.777555110220441748e+01 9.976247030878868660e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.797595190380761210e+01 9.976247030878868660e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.817635270541082093e+01 9.976247030878868660e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.837675350701402976e+01 9.976247030878868660e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.857715430861723860e+01 9.976247030878868660e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.877755511022044743e+01 9.976247030878868660e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.897795591182365627e+01 9.976247030878868660e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.917835671342685089e+01 9.976247030878868660e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.937875751503005972e+01 9.976247030878868660e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.957915831663326856e+01 9.976247030878868660e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.977955911823647739e+01 9.976247030878868660e-01 1.000000000000000666e+00 1.000000000000000888e+00
8.997995991983968622e+01 9.976247030878868660e-01 1.000000000000000666e+00 1.000000000000000888e+00
9.018036072144289506e+01 9.976247030878868660e-01 1.000000000000000666e+00 1.000000000000000888e+00
9.038076152304608968e+01 9.976247030878868660e-01 1.000000000000000666e+00 1.000000000000000888e+00
9.058116232464929851e+01 9.976247030878868660e-01 1.000000000000000666e+00 1.000000000000000888e+00
9.078156312625250735e+01 9.976247030878868660e-01 1.000000000000000666e+00 1.000000000000000888e+00
9.098196392785571618e+01 9.976247030878868660e-01 1.000000000000000666e+00 1.000000000000000888e+00
9.118236472945892501e+01 9.976247030878868660e-01 1.000000000000000666e+00 1.000000000000000888e+00
9.138276553106213385e+01 9.976247030878868660e-01 1.000000000000000666e+00 1.000000000000000888e+00
9.158316633266532847e+01 9.976247030878868660e-01 1.000000000000000666e+00 1.000000000000000888e+00
9.178356713426853730e+01 9.976247030878868660e-01 1.000000000000000666e+00 1.000000000000000888e+00
9.198396793587174614e+01 9.976247030878868660e-01 1.000000000000000666e+00 1.000000000000000888e+00
9.218436873747495497e+01 9.976247030878868660e-01 1.000000000000000666e+00 1.000000000000000888e+00
9.238476953907816380e+01 9.976247030878868660e-01 1.000000000000000666e+00 1.000000000000000888e+00
9.258517034068135843e+01 9.976247030878868660e-01 1.000000000000000666e+00 1.000000000000000888e+00
9.278557114228456726e+01 9.976247030878868660e-01 1.000000000000000666e+00 1.000000000000000888e+00
9.298597194388777609e+01 9.976247030878868660e-01 1.000000000000000666e+00 1.000000000000000888e+00
9.318637274549098493e+01 9.976247030878868660e-01 1.000000000000000666e+00 1.000000000000000888e+00
9.338677354709419376e+01 9.976247030878868660e-01 1.000000000000000666e+00 1.000000000000000888e+00
9.358717434869740259e+01 9.976247030878868660e-01 1.000000000000000666e+00 1.000000000000000888e+00
9.378757515030059722e+01 9.976247030878868660e-01 1.000000000000000666e+00 1.000000000000000888e+00
9.398797595190380605e+01 1.000000000000000888e+00 1.000000000000000666e+00 1.000000000000000888e+00
9.418837675350701488e+01 1.000000000000000888e+00 1.000000000000000666e+00 1.000000000000000888e+00
9.438877755511022372e+01 1.000000000000000888e+00 1.000000000000000666e+00 1.000000000000000888e+00
9.458917835671343255e+01 1.000000000000000888e+00 1.000000000000000666e+00 1.000000000000000888e+00
9.478957915831664138e+01 1.000000000000000888e+00 1.000000000000000666e+00 1.000000000000000888e+00
9.498997995991983601e+01 1.000000000000000888e+00 1.000000000000000666e+00 1.000000000000000888e+00
9.519038076152304484e+01 1.000000000000000888e+00 1.000000000000000666e+00 1.000000000000000888e+00
9.539078156312625367e+01 1.000000000000000888e+00 1.000000000000000666e+00 1.000000000000000888e+00
9.559118236472946251e+01 1.000000000000000888e+00 1.000000000000000666e+00 1.000000000000000888e+00
9.579158316633267134e+01 1.000000000000000888e+00 1.000000000000000666e+00 1.000000000000000888e+00
9.599198396793588017e+01 1.000000000000000888e+00 1.000000000000000666e+00 1.000000000000000888e+00
9.619238476953907480e+01 1.000000000000000888e+00 1.000000000000000666e+00 1.000000000000000888e+00
9.639278557114228363e+01 1.000000000000000888e+00 1.000000000000000666e+00 1.000000000000000888e+00
9.659318637274549246e+01 1.000000000000000888e+00 1.000000000000000666e+00 1.000000000000000888e+00
9.679358717434870130e+01 1.000000000000000888e+00 1.000000000000000666e+00 1.000000000000000888e+00
9.699398797595191013e+01 1.000000000000000888e+00 1.000000000000000666e+00 1.000000000000000888e+00
9.719438877755511896e+01 1.000000000000000888e+00 1.000000000000000666e+00 1.000000000000000888e+00
9.739478957915831359e+01 1.000000000000000888e+00 1.000000000000000666e+00 1.000000000000000888e+00
9.759519038076152242e+01 1.000000000000000888e+00 1.000000000000000666e+00 1.000000000000000888e+00
9.779559118236473125e+01 1.000000000000000888e+00 1.000000000000000666e+00 1.000000000000000888e+00
9.799599198396794009e+01 1.000000000000000888e+00 1.000000000000000666e+00 1.000000000000000888e+00
9.819639278557114892e+01 1.000000000000000888e+00 1.000000000000000666e+00 1.000000000000000888e+00
9.839679358717435775e+01 1.000000000000000888e+00 1.000000000000000666e+00 1.000000000000000888e+00
9.859719438877755238e+01 1.000000000000000888e+00 1.000000000000000666e+00 1.000000000000000888e+00
9.879759519038076121e+01 1.000000000000000888e+00 1.000000000000000666e+00 1.000000000000000888e+00
9.899799599198397004e+01 1.000000000000000888e+00 1.000000000000000666e+00 1.000000000000000888e+00
9.919839679358717888e+01 1.000000000000000888e+00 1.000000000000000666e+00 1.000000000000000888e+00
9.939879759519038771e+01 1.000000000000000888e+00 1.000000000000000666e+00 1.000000000000000888e+00
9.959919839679359654e+01 1.000000000000000888e+00 1.000000000000000666e+00 1.000000000000000888e+00
9.979959919839679117e+01 1.000000000000000888e+00 1.000000000000000666e+00 1.000000000000000888e+00
1.000000000000000000e+02 1.000000000000000888e+00 1.000000000000000666e+00 1.000000000000000888e+00


==> figures/sourcefiles/CDF_waiting_time_1Mbit_400MHz.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.004008016032064188e-01 7.125890736342043175e-01 8.194774346793348707e-01 7.125890736342043175e-01
4.008016032064128376e-01 7.339667458432304059e-01 8.313539192399049815e-01 7.268408551068884504e-01
6.012024048096192841e-01 7.577197149643705165e-01 8.432304038004750923e-01 7.410926365795725834e-01
8.016032064128256751e-01 7.790973871733966050e-01 8.479809976247031367e-01 7.434679334916866056e-01
1.002004008016032177e+00 7.980997624703086712e-01 8.527315914489311810e-01 7.529691211401426942e-01
1.202404809619238568e+00 8.194774346793347597e-01 8.598574821852732475e-01 7.577197149643707386e-01
1.402805611222444959e+00 8.266033254156768262e-01 8.669833729216153140e-01 7.648456057007128051e-01
1.603206412825651350e+00 8.313539192399048705e-01 8.693586698337293361e-01 7.719714964370548715e-01
1.803607214428857741e+00 8.337292161520188927e-01 8.788598574821854248e-01 7.814726840855109602e-01
2.004008016032064354e+00 8.479809976247030257e-01 8.836104513064134691e-01 7.933491686460810710e-01
2.204408817635270523e+00 8.503562945368170478e-01 8.907363420427555356e-01 8.004750593824231375e-01
2.404809619238477136e+00 8.527315914489310700e-01 8.954869358669835799e-01 8.052256532066511818e-01
2.605210420841683305e+00 8.598574821852731365e-01 9.026128266033256464e-01 8.099762470308792262e-01
2.805611222444889918e+00 8.646080760095011808e-01 9.049881235154396686e-01 8.123515439429932483e-01
3.006012024048096087e+00 8.646080760095011808e-01 9.121140142517817351e-01 8.194774346793353148e-01
3.206412825651302700e+00 8.646080760095011808e-01 9.192399049881238016e-01 8.242280285035633591e-01
3.406813627254509314e+00 8.669833729216152030e-01 9.192399049881238016e-01 8.266033254156773813e-01
3.607214428857715482e+00 8.741092636579572694e-01 9.216152019002378237e-01 8.384798099762474921e-01
3.807615230460922096e+00 8.788598574821853138e-01 9.239904988123518459e-01 8.432304038004755364e-01
4.008016032064128709e+00 8.836104513064133581e-01 9.287410926365798902e-01 8.479809976247035808e-01
4.208416833667334878e+00 8.836104513064133581e-01 9.406175771971500010e-01 8.574821852731596694e-01
4.408817635270541047e+00 8.836104513064133581e-01 9.453681710213780454e-01 8.622327790973877137e-01
4.609218436873747216e+00 8.859857482185273803e-01 9.524940617577201118e-01 8.741092636579578246e-01
4.809619238476954273e+00 8.859857482185273803e-01 9.548693586698341340e-01 8.741092636579578246e-01
5.010020040080160442e+00 8.859857482185273803e-01 9.548693586698341340e-01 8.741092636579578246e-01
5.210420841683366611e+00 8.883610451306414024e-01 9.548693586698341340e-01 8.764845605700718467e-01
5.410821643286573668e+00 8.883610451306414024e-01 9.548693586698341340e-01 8.764845605700718467e-01
5.611222444889779837e+00 8.883610451306414024e-01 9.548693586698341340e-01 8.764845605700718467e-01
5.811623246492986006e+00 8.883610451306414024e-01 9.548693586698341340e-01 8.764845605700718467e-01
6.012024048096192175e+00 8.883610451306414024e-01 9.548693586698341340e-01 8.788598574821858689e-01
6.212424849699399232e+00 8.907363420427554246e-01 9.548693586698341340e-01 8.812351543942998910e-01
6.412825651302605401e+00 8.907363420427554246e-01 9.548693586698341340e-01 8.836104513064139132e-01
6.613226452905811570e+00 8.931116389548694467e-01 9.548693586698341340e-01 8.836104513064139132e-01
6.813627254509018627e+00 8.931116389548694467e-01 9.548693586698341340e-01 8.859857482185279354e-01
7.014028056112224796e+00 8.931116389548694467e-01 9.548693586698341340e-01 8.883610451306419575e-01
7.214428857715430965e+00 8.931116389548694467e-01 9.548693586698341340e-01 8.883610451306419575e-01
7.414829659318637134e+00 8.931116389548694467e-01 9.596199524940621783e-01 8.931116389548700019e-01
7.615230460921844191e+00 8.931116389548694467e-01 9.643705463182902227e-01 8.954869358669840240e-01
7.815631262525050360e+00 8.954869358669834689e-01 9.691211401425182670e-01 8.978622327790980462e-01
8.016032064128257417e+00 8.954869358669834689e-01 9.714964370546322892e-01 9.026128266033260905e-01
8.216432865731462698e+00 8.954869358669834689e-01 9.738717339667463113e-01 9.049881235154401127e-01
8.416833667334669755e+00 8.954869358669834689e-01 9.738717339667463113e-01 9.049881235154401127e-01
8.617234468937876812e+00 8.954869358669834689e-01 9.738717339667463113e-01 9.049881235154401127e-01
8.817635270541082093e+00 8.954869358669834689e-01 9.738717339667463113e-01 9.073634204275541348e-01
9.018036072144289150e+00 8.954869358669834689e-01 9.738717339667463113e-01 9.073634204275541348e-01
9.218436873747494431e+00 8.954869358669834689e-01 9.809976247030883778e-01 9.073634204275541348e-01
9.418837675350701488e+00 8.954869358669834689e-01 9.809976247030883778e-01 9.073634204275541348e-01
9.619238476953908545e+00 8.954869358669834689e-01 9.809976247030883778e-01 9.073634204275541348e-01
9.819639278557113826e+00 8.978622327790974911e-01 9.809976247030883778e-01 9.097387173396681570e-01
1.002004008016032088e+01 8.978622327790974911e-01 9.809976247030883778e-01 9.097387173396681570e-01
1.022044088176352794e+01 8.978622327790974911e-01 9.809976247030883778e-01 9.097387173396681570e-01
1.042084168336673322e+01 8.978622327790974911e-01 9.809976247030883778e-01 9.097387173396681570e-01
1.062124248496994028e+01 8.978622327790974911e-01 9.809976247030883778e-01 9.097387173396681570e-01
1.082164328657314734e+01 8.978622327790974911e-01 9.809976247030883778e-01 9.121140142517821792e-01
1.102204408817635262e+01 8.978622327790974911e-01 9.833729216152024000e-01 9.121140142517821792e-01
1.122244488977955967e+01 9.002375296912115132e-01 9.881235154394304443e-01 9.121140142517821792e-01
1.142284569138276673e+01 9.026128266033255354e-01 9.881235154394304443e-01 9.121140142517821792e-01
1.162324649298597201e+01 9.049881235154395576e-01 9.904988123515444665e-01 9.121140142517821792e-01
1.182364729458917907e+01 9.049881235154395576e-01 9.904988123515444665e-01 9.144893111638962013e-01
1.202404809619238435e+01 9.049881235154395576e-01 9.952494061757725108e-01 9.168646080760102235e-01
1.222444889779559141e+01 9.073634204275535797e-01 9.952494061757725108e-01 9.168646080760102235e-01
1.242484969939879846e+01 9.073634204275535797e-01 9.976247030878865329e-01 9.168646080760102235e-01
1.262525050100200374e+01 9.121140142517816241e-01 9.976247030878865329e-01 9.168646080760102235e-01
1.282565130260521080e+01 9.121140142517816241e-01 9.976247030878865329e-01 9.168646080760102235e-01
1.302605210420841786e+01 9.144893111638956462e-01 9.976247030878865329e-01 9.168646080760102235e-01
1.322645290581162314e+01 9.144893111638956462e-01 9.976247030878865329e-01 9.192399049881242457e-01
1.342685370741483020e+01 9.144893111638956462e-01 9.976247030878865329e-01 9.192399049881242457e-01
1.362725450901803725e+01 9.144893111638956462e-01 9.976247030878865329e-01 9.192399049881242457e-01
1.382765531062124253e+01 9.144893111638956462e-01 9.976247030878865329e-01 9.192399049881242457e-01
1.402805611222444959e+01 9.144893111638956462e-01 9.976247030878865329e-01 9.216152019002382678e-01
1.422845691382765487e+01 9.144893111638956462e-01 9.976247030878865329e-01 9.216152019002382678e-01
1.442885771543086193e+01 9.144893111638956462e-01 9.976247030878865329e-01 9.239904988123522900e-01
1.462925851703406899e+01 9.144893111638956462e-01 9.976247030878865329e-01 9.239904988123522900e-01
1.482965931863727427e+01 9.168646080760096684e-01 1.000000000000000444e+00 9.239904988123522900e-01
1.503006012024048133e+01 9.168646080760096684e-01 1.000000000000000444e+00 9.239904988123522900e-01
1.523046092184368838e+01 9.168646080760096684e-01 1.000000000000000444e+00 9.263657957244663121e-01
1.543086172344689366e+01 9.168646080760096684e-01 1.000000000000000444e+00 9.263657957244663121e-01
1.563126252505010072e+01 9.168646080760096684e-01 1.000000000000000444e+00 9.263657957244663121e-01
1.583166332665330778e+01 9.168646080760096684e-01 1.000000000000000444e+00 9.287410926365803343e-01
1.603206412825651483e+01 9.168646080760096684e-01 1.000000000000000444e+00 9.287410926365803343e-01
1.623246492985972012e+01 9.168646080760096684e-01 1.000000000000000444e+00 9.287410926365803343e-01
1.643286573146292540e+01 9.168646080760096684e-01 1.000000000000000444e+00 9.287410926365803343e-01
1.663326653306613423e+01 9.168646080760096684e-01 1.000000000000000444e+00 9.334916864608083786e-01
1.683366733466933951e+01 9.192399049881236905e-01 1.000000000000000444e+00 9.334916864608083786e-01
1.703406813627254479e+01 9.192399049881236905e-01 1.000000000000000444e+00 9.334916864608083786e-01
1.723446893787575362e+01 9.192399049881236905e-01 1.000000000000000444e+00 9.334916864608083786e-01
1.743486973947895891e+01 9.192399049881236905e-01 1.000000000000000444e+00 9.334916864608083786e-01
1.763527054108216419e+01 9.192399049881236905e-01 1.000000000000000444e+00 9.334916864608083786e-01
1.783567134268537302e+01 9.192399049881236905e-01 1.000000000000000444e+00 9.334916864608083786e-01
1.803607214428857830e+01 9.192399049881236905e-01 1.000000000000000444e+00 9.334916864608083786e-01
1.823647294589178358e+01 9.192399049881236905e-01 1.000000000000000444e+00 9.358669833729224008e-01
1.843687374749498886e+01 9.192399049881236905e-01 1.000000000000000444e+00 9.358669833729224008e-01
1.863727454909819770e+01 9.192399049881236905e-01 1.000000000000000444e+00 9.382422802850364230e-01
1.883767535070140298e+01 9.192399049881236905e-01 1.000000000000000444e+00 9.382422802850364230e-01
1.903807615230460826e+01 9.192399049881236905e-01 1.000000000000000444e+00 9.382422802850364230e-01
1.923847695390781709e+01 9.192399049881236905e-01 1.000000000000000444e+00 9.382422802850364230e-01
1.943887775551102237e+01 9.192399049881236905e-01 1.000000000000000444e+00 9.382422802850364230e-01
1.963927855711422765e+01 9.192399049881236905e-01 1.000000000000000444e+00 9.406175771971504451e-01
1.983967935871743649e+01 9.192399049881236905e-01 1.000000000000000444e+00 9.406175771971504451e-01
2.004008016032064177e+01 9.192399049881236905e-01 1.000000000000000444e+00 9.406175771971504451e-01
2.024048096192384705e+01 9.192399049881236905e-01 1.000000000000000444e+00 9.406175771971504451e-01
2.044088176352705588e+01 9.216152019002377127e-01 1.000000000000000444e+00 9.406175771971504451e-01
2.064128256513026116e+01 9.239904988123517349e-01 1.000000000000000444e+00 9.406175771971504451e-01
2.084168336673346644e+01 9.239904988123517349e-01 1.000000000000000444e+00 9.406175771971504451e-01
2.104208416833667528e+01 9.263657957244657570e-01 1.000000000000000444e+00 9.406175771971504451e-01
2.124248496993988056e+01 9.263657957244657570e-01 1.000000000000000444e+00 9.406175771971504451e-01
2.144288577154308584e+01 9.263657957244657570e-01 1.000000000000000444e+00 9.406175771971504451e-01
2.164328657314629467e+01 9.263657957244657570e-01 1.000000000000000444e+00 9.406175771971504451e-01
2.184368737474949995e+01 9.287410926365797792e-01 1.000000000000000444e+00 9.429928741092644673e-01
2.204408817635270523e+01 9.287410926365797792e-01 1.000000000000000444e+00 9.453681710213784894e-01
2.224448897795591407e+01 9.287410926365797792e-01 1.000000000000000444e+00 9.453681710213784894e-01
2.244488977955911935e+01 9.287410926365797792e-01 1.000000000000000444e+00 9.477434679334925116e-01
2.264529058116232463e+01 9.287410926365797792e-01 1.000000000000000444e+00 9.477434679334925116e-01
2.284569138276553346e+01 9.287410926365797792e-01 1.000000000000000444e+00 9.477434679334925116e-01
2.304609218436873874e+01 9.287410926365797792e-01 1.000000000000000444e+00 9.477434679334925116e-01
2.324649298597194402e+01 9.287410926365797792e-01 1.000000000000000444e+00 9.477434679334925116e-01
2.344689378757514930e+01 9.287410926365797792e-01 1.000000000000000444e+00 9.477434679334925116e-01
2.364729458917835814e+01 9.287410926365797792e-01 1.000000000000000444e+00 9.501187648456065338e-01
2.384769539078156342e+01 9.287410926365797792e-01 1.000000000000000444e+00 9.524940617577205559e-01
2.404809619238476870e+01 9.287410926365797792e-01 1.000000000000000444e+00 9.524940617577205559e-01
2.424849699398797753e+01 9.287410926365797792e-01 1.000000000000000444e+00 9.524940617577205559e-01
2.444889779559118281e+01 9.287410926365797792e-01 1.000000000000000444e+00 9.524940617577205559e-01
2.464929859719438809e+01 9.287410926365797792e-01 1.000000000000000444e+00 9.524940617577205559e-01
2.484969939879759693e+01 9.287410926365797792e-01 1.000000000000000444e+00 9.524940617577205559e-01
2.505010020040080221e+01 9.287410926365797792e-01 1.000000000000000444e+00 9.524940617577205559e-01
2.525050100200400749e+01 9.287410926365797792e-01 1.000000000000000444e+00 9.524940617577205559e-01
2.545090180360721632e+01 9.287410926365797792e-01 1.000000000000000444e+00 9.524940617577205559e-01
2.565130260521042160e+01 9.311163895486938014e-01 1.000000000000000444e+00 9.524940617577205559e-01
2.585170340681362688e+01 9.311163895486938014e-01 1.000000000000000444e+00 9.524940617577205559e-01
2.605210420841683572e+01 9.311163895486938014e-01 1.000000000000000444e+00 9.524940617577205559e-01
2.625250501002004100e+01 9.311163895486938014e-01 1.000000000000000444e+00 9.548693586698345781e-01
2.645290581162324628e+01 9.311163895486938014e-01 1.000000000000000444e+00 9.548693586698345781e-01
2.665330661322645511e+01 9.311163895486938014e-01 1.000000000000000444e+00 9.572446555819486003e-01
2.685370741482966039e+01 9.311163895486938014e-01 1.000000000000000444e+00 9.572446555819486003e-01
2.705410821643286567e+01 9.334916864608078235e-01 1.000000000000000444e+00 9.572446555819486003e-01
2.725450901803607451e+01 9.334916864608078235e-01 1.000000000000000444e+00 9.572446555819486003e-01
2.745490981963927979e+01 9.358669833729218457e-01 1.000000000000000444e+00 9.572446555819486003e-01
2.765531062124248507e+01 9.358669833729218457e-01 1.000000000000000444e+00 9.596199524940626224e-01
2.785571142284569390e+01 9.358669833729218457e-01 1.000000000000000444e+00 9.596199524940626224e-01
2.805611222444889918e+01 9.358669833729218457e-01 1.000000000000000444e+00 9.596199524940626224e-01
2.825651302605210446e+01 9.358669833729218457e-01 1.000000000000000444e+00 9.619952494061766446e-01
2.845691382765530975e+01 9.358669833729218457e-01 1.000000000000000444e+00 9.619952494061766446e-01
2.865731462925851858e+01 9.358669833729218457e-01 1.000000000000000444e+00 9.619952494061766446e-01
2.885771543086172386e+01 9.358669833729218457e-01 1.000000000000000444e+00 9.619952494061766446e-01
2.905811623246492914e+01 9.382422802850358678e-01 1.000000000000000444e+00 9.667458432304046889e-01
2.925851703406813797e+01 9.382422802850358678e-01 1.000000000000000444e+00 9.691211401425187111e-01
2.945891783567134325e+01 9.406175771971498900e-01 1.000000000000000444e+00 9.714964370546327332e-01
2.965931863727454854e+01 9.406175771971498900e-01 1.000000000000000444e+00 9.714964370546327332e-01
2.985971943887775737e+01 9.406175771971498900e-01 1.000000000000000444e+00 9.714964370546327332e-01
3.006012024048096265e+01 9.406175771971498900e-01 1.000000000000000444e+00 9.714964370546327332e-01
3.026052104208416793e+01 9.406175771971498900e-01 1.000000000000000444e+00 9.714964370546327332e-01
3.046092184368737676e+01 9.406175771971498900e-01 1.000000000000000444e+00 9.738717339667467554e-01
3.066132264529058205e+01 9.406175771971498900e-01 1.000000000000000444e+00 9.738717339667467554e-01
3.086172344689378733e+01 9.406175771971498900e-01 1.000000000000000444e+00 9.738717339667467554e-01
3.106212424849699616e+01 9.429928741092639122e-01 1.000000000000000444e+00 9.738717339667467554e-01
3.126252505010020144e+01 9.429928741092639122e-01 1.000000000000000444e+00 9.738717339667467554e-01
3.146292585170340672e+01 9.429928741092639122e-01 1.000000000000000444e+00 9.738717339667467554e-01
3.166332665330661555e+01 9.429928741092639122e-01 1.000000000000000444e+00 9.786223277909747997e-01
3.186372745490982084e+01 9.429928741092639122e-01 1.000000000000000444e+00 9.786223277909747997e-01
3.206412825651302967e+01 9.429928741092639122e-01 1.000000000000000444e+00 9.786223277909747997e-01
3.226452905811623140e+01 9.429928741092639122e-01 1.000000000000000444e+00 9.809976247030888219e-01
3.246492985971944023e+01 9.429928741092639122e-01 1.000000000000000444e+00 9.809976247030888219e-01
3.266533066132264906e+01 9.429928741092639122e-01 1.000000000000000444e+00 9.809976247030888219e-01
3.286573146292585079e+01 9.429928741092639122e-01 1.000000000000000444e+00 9.809976247030888219e-01
3.306613226452905963e+01 9.429928741092639122e-01 1.000000000000000444e+00 9.809976247030888219e-01
3.326653306613226846e+01 9.453681710213779343e-01 1.000000000000000444e+00 9.809976247030888219e-01
3.346693386773547019e+01 9.453681710213779343e-01 1.000000000000000444e+00 9.809976247030888219e-01
3.366733466933867902e+01 9.453681710213779343e-01 1.000000000000000444e+00 9.809976247030888219e-01
3.386773547094188785e+01 9.453681710213779343e-01 1.000000000000000444e+00 9.809976247030888219e-01
3.406813627254508958e+01 9.453681710213779343e-01 1.000000000000000444e+00 9.809976247030888219e-01
3.426853707414829842e+01 9.477434679334919565e-01 1.000000000000000444e+00 9.809976247030888219e-01
3.446893787575150725e+01 9.501187648456059787e-01 1.000000000000000444e+00 9.809976247030888219e-01
3.466933867735470898e+01 9.501187648456059787e-01 1.000000000000000444e+00 9.809976247030888219e-01
3.486973947895791781e+01 9.501187648456059787e-01 1.000000000000000444e+00 9.809976247030888219e-01
3.507014028056112664e+01 9.501187648456059787e-01 1.000000000000000444e+00 9.809976247030888219e-01
3.527054108216432837e+01 9.501187648456059787e-01 1.000000000000000444e+00 9.809976247030888219e-01
3.547094188376753721e+01 9.501187648456059787e-01 1.000000000000000444e+00 9.833729216152028441e-01
3.567134268537074604e+01 9.501187648456059787e-01 1.000000000000000444e+00 9.833729216152028441e-01
3.587174348697394777e+01 9.501187648456059787e-01 1.000000000000000444e+00 9.857482185273168662e-01
3.607214428857715660e+01 9.501187648456059787e-01 1.000000000000000444e+00 9.857482185273168662e-01
3.627254509018035833e+01 9.501187648456059787e-01 1.000000000000000444e+00 9.857482185273168662e-01
3.647294589178356716e+01 9.524940617577200008e-01 1.000000000000000444e+00 9.857482185273168662e-01
3.667334669338677600e+01 9.524940617577200008e-01 1.000000000000000444e+00 9.857482185273168662e-01
3.687374749498997772e+01 9.524940617577200008e-01 1.000000000000000444e+00 9.857482185273168662e-01
3.707414829659318656e+01 9.524940617577200008e-01 1.000000000000000444e+00 9.857482185273168662e-01
3.727454909819639539e+01 9.524940617577200008e-01 1.000000000000000444e+00 9.857482185273168662e-01
3.747494989979959712e+01 9.524940617577200008e-01 1.000000000000000444e+00 9.857482185273168662e-01
3.767535070140280595e+01 9.524940617577200008e-01 1.000000000000000444e+00 9.857482185273168662e-01
3.787575150300601479e+01 9.524940617577200008e-01 1.000000000000000444e+00 9.857482185273168662e-01
3.807615230460921651e+01 9.524940617577200008e-01 1.000000000000000444e+00 9.857482185273168662e-01
3.827655310621242535e+01 9.524940617577200008e-01 1.000000000000000444e+00 9.857482185273168662e-01
3.847695390781563418e+01 9.524940617577200008e-01 1.000000000000000444e+00 9.857482185273168662e-01
3.867735470941883591e+01 9.524940617577200008e-01 1.000000000000000444e+00 9.857482185273168662e-01
3.887775551102204474e+01 9.524940617577200008e-01 1.000000000000000444e+00 9.857482185273168662e-01
3.907815631262525358e+01 9.524940617577200008e-01 1.000000000000000444e+00 9.857482185273168662e-01
3.927855711422845530e+01 9.524940617577200008e-01 1.000000000000000444e+00 9.857482185273168662e-01
3.947895791583166414e+01 9.524940617577200008e-01 1.000000000000000444e+00 9.857482185273168662e-01
3.967935871743487297e+01 9.524940617577200008e-01 1.000000000000000444e+00 9.857482185273168662e-01
3.987975951903807470e+01 9.548693586698340230e-01 1.000000000000000444e+00 9.857482185273168662e-01
4.008016032064128353e+01 9.548693586698340230e-01 1.000000000000000444e+00 9.857482185273168662e-01
4.028056112224449237e+01 9.548693586698340230e-01 1.000000000000000444e+00 9.857482185273168662e-01
4.048096192384769410e+01 9.548693586698340230e-01 1.000000000000000444e+00 9.857482185273168662e-01
4.068136272545090293e+01 9.572446555819480452e-01 1.000000000000000444e+00 9.857482185273168662e-01
4.088176352705411176e+01 9.572446555819480452e-01 1.000000000000000444e+00 9.857482185273168662e-01
4.108216432865731349e+01 9.572446555819480452e-01 1.000000000000000444e+00 9.857482185273168662e-01
4.128256513026052232e+01 9.596199524940620673e-01 1.000000000000000444e+00 9.857482185273168662e-01
4.148296593186373116e+01 9.596199524940620673e-01 1.000000000000000444e+00 9.857482185273168662e-01
4.168336673346693289e+01 9.596199524940620673e-01 1.000000000000000444e+00 9.857482185273168662e-01
4.188376753507014172e+01 9.596199524940620673e-01 1.000000000000000444e+00 9.857482185273168662e-01
4.208416833667335055e+01 9.596199524940620673e-01 1.000000000000000444e+00 9.857482185273168662e-01
4.228456913827655228e+01 9.619952494061760895e-01 1.000000000000000444e+00 9.857482185273168662e-01
4.248496993987976111e+01 9.619952494061760895e-01 1.000000000000000444e+00 9.857482185273168662e-01
4.268537074148296995e+01 9.619952494061760895e-01 1.000000000000000444e+00 9.857482185273168662e-01
4.288577154308617168e+01 9.619952494061760895e-01 1.000000000000000444e+00 9.857482185273168662e-01
4.308617234468938051e+01 9.619952494061760895e-01 1.000000000000000444e+00 9.857482185273168662e-01
4.328657314629258934e+01 9.619952494061760895e-01 1.000000000000000444e+00 9.857482185273168662e-01
4.348697394789579107e+01 9.643705463182901116e-01 1.000000000000000444e+00 9.857482185273168662e-01
4.368737474949899990e+01 9.643705463182901116e-01 1.000000000000000444e+00 9.857482185273168662e-01
4.388777555110220874e+01 9.643705463182901116e-01 1.000000000000000444e+00 9.857482185273168662e-01
4.408817635270541047e+01 9.643705463182901116e-01 1.000000000000000444e+00 9.857482185273168662e-01
4.428857715430861930e+01 9.643705463182901116e-01 1.000000000000000444e+00 9.881235154394308884e-01
4.448897795591182813e+01 9.643705463182901116e-01 1.000000000000000444e+00 9.881235154394308884e-01
4.468937875751502986e+01 9.643705463182901116e-01 1.000000000000000444e+00 9.881235154394308884e-01
4.488977955911823869e+01 9.643705463182901116e-01 1.000000000000000444e+00 9.881235154394308884e-01
4.509018036072144753e+01 9.643705463182901116e-01 1.000000000000000444e+00 9.881235154394308884e-01
4.529058116232464926e+01 9.643705463182901116e-01 1.000000000000000444e+00 9.881235154394308884e-01
4.549098196392785809e+01 9.643705463182901116e-01 1.000000000000000444e+00 9.881235154394308884e-01
4.569138276553106692e+01 9.643705463182901116e-01 1.000000000000000444e+00 9.881235154394308884e-01
4.589178356713426865e+01 9.643705463182901116e-01 1.000000000000000444e+00 9.881235154394308884e-01
4.609218436873747748e+01 9.667458432304041338e-01 1.000000000000000444e+00 9.881235154394308884e-01
4.629258517034067921e+01 9.667458432304041338e-01 1.000000000000000444e+00 9.881235154394308884e-01
4.649298597194388805e+01 9.667458432304041338e-01 1.000000000000000444e+00 9.881235154394308884e-01
4.669338677354709688e+01 9.667458432304041338e-01 1.000000000000000444e+00 9.881235154394308884e-01
4.689378757515029861e+01 9.667458432304041338e-01 1.000000000000000444e+00 9.881235154394308884e-01
4.709418837675350744e+01 9.667458432304041338e-01 1.000000000000000444e+00 9.881235154394308884e-01
4.729458917835671627e+01 9.667458432304041338e-01 1.000000000000000444e+00 9.881235154394308884e-01
4.749498997995991800e+01 9.667458432304041338e-01 1.000000000000000444e+00 9.881235154394308884e-01
4.769539078156312684e+01 9.667458432304041338e-01 1.000000000000000444e+00 9.881235154394308884e-01
4.789579158316633567e+01 9.667458432304041338e-01 1.000000000000000444e+00 9.881235154394308884e-01
4.809619238476953740e+01 9.667458432304041338e-01 1.000000000000000444e+00 9.881235154394308884e-01
4.829659318637274623e+01 9.667458432304041338e-01 1.000000000000000444e+00 9.881235154394308884e-01
4.849699398797595506e+01 9.667458432304041338e-01 1.000000000000000444e+00 9.881235154394308884e-01
4.869739478957915679e+01 9.667458432304041338e-01 1.000000000000000444e+00 9.881235154394308884e-01
4.889779559118236563e+01 9.667458432304041338e-01 1.000000000000000444e+00 9.881235154394308884e-01
4.909819639278557446e+01 9.691211401425181560e-01 1.000000000000000444e+00 9.881235154394308884e-01
4.929859719438877619e+01 9.691211401425181560e-01 1.000000000000000444e+00 9.881235154394308884e-01
4.949899799599198502e+01 9.691211401425181560e-01 1.000000000000000444e+00 9.881235154394308884e-01
4.969939879759519386e+01 9.691211401425181560e-01 1.000000000000000444e+00 9.904988123515449105e-01
4.989979959919839558e+01 9.691211401425181560e-01 1.000000000000000444e+00 9.904988123515449105e-01
5.010020040080160442e+01 9.691211401425181560e-01 1.000000000000000444e+00 9.904988123515449105e-01
5.030060120240481325e+01 9.691211401425181560e-01 1.000000000000000444e+00 9.904988123515449105e-01
5.050100200400801498e+01 9.691211401425181560e-01 1.000000000000000444e+00 9.904988123515449105e-01
5.070140280561122381e+01 9.738717339667462003e-01 1.000000000000000444e+00 9.904988123515449105e-01
5.090180360721443265e+01 9.738717339667462003e-01 1.000000000000000444e+00 9.904988123515449105e-01
5.110220440881763437e+01 9.738717339667462003e-01 1.000000000000000444e+00 9.928741092636589327e-01
5.130260521042084321e+01 9.738717339667462003e-01 1.000000000000000444e+00 9.928741092636589327e-01
5.150300601202405204e+01 9.738717339667462003e-01 1.000000000000000444e+00 9.928741092636589327e-01
5.170340681362725377e+01 9.738717339667462003e-01 1.000000000000000444e+00 9.928741092636589327e-01
5.190380761523046260e+01 9.738717339667462003e-01 1.000000000000000444e+00 9.928741092636589327e-01
5.210420841683367144e+01 9.738717339667462003e-01 1.000000000000000444e+00 9.928741092636589327e-01
5.230460921843687316e+01 9.738717339667462003e-01 1.000000000000000444e+00 9.928741092636589327e-01
5.250501002004008200e+01 9.738717339667462003e-01 1.000000000000000444e+00 9.928741092636589327e-01
5.270541082164329083e+01 9.738717339667462003e-01 1.000000000000000444e+00 9.928741092636589327e-01
5.290581162324649256e+01 9.738717339667462003e-01 1.000000000000000444e+00 9.952494061757729549e-01
5.310621242484970139e+01 9.738717339667462003e-01 1.000000000000000444e+00 9.952494061757729549e-01
5.330661322645291023e+01 9.738717339667462003e-01 1.000000000000000444e+00 9.952494061757729549e-01
5.350701402805611195e+01 9.738717339667462003e-01 1.000000000000000444e+00 9.952494061757729549e-01
5.370741482965932079e+01 9.738717339667462003e-01 1.000000000000000444e+00 9.952494061757729549e-01
5.390781563126252962e+01 9.738717339667462003e-01 1.000000000000000444e+00 9.952494061757729549e-01
5.410821643286573135e+01 9.738717339667462003e-01 1.000000000000000444e+00 9.952494061757729549e-01
5.430861723446894018e+01 9.738717339667462003e-01 1.000000000000000444e+00 9.952494061757729549e-01
5.450901803607214902e+01 9.738717339667462003e-01 1.000000000000000444e+00 9.952494061757729549e-01
5.470941883767535074e+01 9.738717339667462003e-01 1.000000000000000444e+00 9.952494061757729549e-01
5.490981963927855958e+01 9.738717339667462003e-01 1.000000000000000444e+00 9.952494061757729549e-01
5.511022044088176841e+01 9.738717339667462003e-01 1.000000000000000444e+00 9.952494061757729549e-01
5.531062124248497014e+01 9.738717339667462003e-01 1.000000000000000444e+00 9.952494061757729549e-01
5.551102204408817897e+01 9.738717339667462003e-01 1.000000000000000444e+00 9.952494061757729549e-01
5.571142284569138781e+01 9.738717339667462003e-01 1.000000000000000444e+00 9.952494061757729549e-01
5.591182364729458953e+01 9.738717339667462003e-01 1.000000000000000444e+00 9.952494061757729549e-01
5.611222444889779837e+01 9.738717339667462003e-01 1.000000000000000444e+00 9.952494061757729549e-01
5.631262525050100720e+01 9.738717339667462003e-01 1.000000000000000444e+00 9.952494061757729549e-01
5.651302605210420893e+01 9.762470308788602225e-01 1.000000000000000444e+00 9.952494061757729549e-01
5.671342685370741776e+01 9.762470308788602225e-01 1.000000000000000444e+00 9.976247030878869770e-01
5.691382765531061949e+01 9.762470308788602225e-01 1.000000000000000444e+00 9.976247030878869770e-01
5.711422845691382832e+01 9.762470308788602225e-01 1.000000000000000444e+00 9.976247030878869770e-01
5.731462925851703716e+01 9.762470308788602225e-01 1.000000000000000444e+00 9.976247030878869770e-01
5.751503006012023889e+01 9.762470308788602225e-01 1.000000000000000444e+00 9.976247030878869770e-01
5.771543086172344772e+01 9.762470308788602225e-01 1.000000000000000444e+00 9.976247030878869770e-01
5.791583166332665655e+01 9.762470308788602225e-01 1.000000000000000444e+00 9.976247030878869770e-01
5.811623246492985828e+01 9.762470308788602225e-01 1.000000000000000444e+00 9.976247030878869770e-01
5.831663326653306711e+01 9.762470308788602225e-01 1.000000000000000444e+00 9.976247030878869770e-01
5.851703406813627595e+01 9.762470308788602225e-01 1.000000000000000444e+00 9.976247030878869770e-01
5.871743486973947768e+01 9.762470308788602225e-01 1.000000000000000444e+00 9.976247030878869770e-01
5.891783567134268651e+01 9.762470308788602225e-01 1.000000000000000444e+00 9.976247030878869770e-01
5.911823647294589534e+01 9.762470308788602225e-01 1.000000000000000444e+00 9.976247030878869770e-01
5.931863727454909707e+01 9.762470308788602225e-01 1.000000000000000444e+00 9.976247030878869770e-01
5.951903807615230590e+01 9.762470308788602225e-01 1.000000000000000444e+00 9.976247030878869770e-01
5.971943887775551474e+01 9.762470308788602225e-01 1.000000000000000444e+00 9.976247030878869770e-01
5.991983967935871647e+01 9.762470308788602225e-01 1.000000000000000444e+00 9.976247030878869770e-01
6.012024048096192530e+01 9.762470308788602225e-01 1.000000000000000444e+00 9.976247030878869770e-01
6.032064128256513413e+01 9.762470308788602225e-01 1.000000000000000444e+00 9.976247030878869770e-01
6.052104208416833586e+01 9.762470308788602225e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.072144288577154470e+01 9.762470308788602225e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.092184368737475353e+01 9.762470308788602225e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.112224448897795526e+01 9.762470308788602225e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.132264529058116409e+01 9.786223277909742446e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.152304609218437292e+01 9.786223277909742446e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.172344689378757465e+01 9.809976247030882668e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.192384769539078349e+01 9.809976247030882668e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.212424849699399232e+01 9.809976247030882668e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.232464929859719405e+01 9.809976247030882668e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.252505010020040288e+01 9.809976247030882668e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.272545090180361171e+01 9.809976247030882668e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.292585170340681344e+01 9.809976247030882668e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.312625250501002228e+01 9.809976247030882668e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.332665330661323111e+01 9.809976247030882668e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.352705410821643284e+01 9.809976247030882668e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.372745490981964167e+01 9.809976247030882668e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.392785571142285050e+01 9.809976247030882668e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.412825651302605934e+01 9.833729216152022889e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.432865731462925396e+01 9.857482185273163111e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.452905811623246279e+01 9.857482185273163111e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.472945891783567163e+01 9.857482185273163111e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.492985971943888046e+01 9.857482185273163111e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.513026052104208929e+01 9.881235154394303333e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.533066132264529813e+01 9.881235154394303333e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.553106212424849275e+01 9.904988123515443554e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.573146292585170158e+01 9.928741092636583776e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.593186372745491042e+01 9.928741092636583776e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.613226452905811925e+01 9.928741092636583776e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.633266533066132808e+01 9.928741092636583776e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.653306613226453692e+01 9.952494061757723998e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.673346693386773154e+01 9.952494061757723998e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.693386773547094037e+01 9.952494061757723998e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.713426853707414921e+01 9.952494061757723998e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.733466933867735804e+01 9.952494061757723998e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.753507014028056687e+01 9.952494061757723998e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.773547094188377571e+01 9.952494061757723998e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.793587174348697033e+01 9.952494061757723998e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.813627254509017916e+01 9.952494061757723998e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.833667334669338800e+01 9.952494061757723998e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.853707414829659683e+01 9.952494061757723998e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.873747494989980567e+01 9.952494061757723998e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.893787575150301450e+01 9.952494061757723998e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.913827655310620912e+01 9.952494061757723998e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.933867735470941795e+01 9.952494061757723998e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.953907815631262679e+01 9.976247030878864219e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.973947895791583562e+01 9.976247030878864219e-01 1.000000000000000444e+00 1.000000000000000888e+00
6.993987975951904446e+01 9.976247030878864219e-01 1.000000000000000444e+00 1.000000000000000888e+00
7.014028056112225329e+01 9.976247030878864219e-01 1.000000000000000444e+00 1.000000000000000888e+00
7.034068136272544791e+01 9.976247030878864219e-01 1.000000000000000444e+00 1.000000000000000888e+00
7.054108216432865675e+01 9.976247030878864219e-01 1.000000000000000444e+00 1.000000000000000888e+00
7.074148296593186558e+01 9.976247030878864219e-01 1.000000000000000444e+00 1.000000000000000888e+00
7.094188376753507441e+01 9.976247030878864219e-01 1.000000000000000444e+00 1.000000000000000888e+00
7.114228456913828325e+01 9.976247030878864219e-01 1.000000000000000444e+00 1.000000000000000888e+00
7.134268537074149208e+01 9.976247030878864219e-01 1.000000000000000444e+00 1.000000000000000888e+00
7.154308617234468670e+01 9.976247030878864219e-01 1.000000000000000444e+00 1.000000000000000888e+00
7.174348697394789554e+01 9.976247030878864219e-01 1.000000000000000444e+00 1.000000000000000888e+00
7.194388777555110437e+01 9.976247030878864219e-01 1.000000000000000444e+00 1.000000000000000888e+00
7.214428857715431320e+01 9.976247030878864219e-01 1.000000000000000444e+00 1.000000000000000888e+00
7.234468937875752204e+01 9.976247030878864219e-01 1.000000000000000444e+00 1.000000000000000888e+00
7.254509018036071666e+01 9.976247030878864219e-01 1.000000000000000444e+00 1.000000000000000888e+00
7.274549098196392549e+01 9.976247030878864219e-01 1.000000000000000444e+00 1.000000000000000888e+00
7.294589178356713433e+01 9.976247030878864219e-01 1.000000000000000444e+00 1.000000000000000888e+00
7.314629258517034316e+01 9.976247030878864219e-01 1.000000000000000444e+00 1.000000000000000888e+00
7.334669338677355199e+01 9.976247030878864219e-01 1.000000000000000444e+00 1.000000000000000888e+00
7.354709418837676083e+01 9.976247030878864219e-01 1.000000000000000444e+00 1.000000000000000888e+00
7.374749498997995545e+01 9.976247030878864219e-01 1.000000000000000444e+00 1.000000000000000888e+00
7.394789579158316428e+01 9.976247030878864219e-01 1.000000000000000444e+00 1.000000000000000888e+00
7.414829659318637312e+01 9.976247030878864219e-01 1.000000000000000444e+00 1.000000000000000888e+00
7.434869739478958195e+01 9.976247030878864219e-01 1.000000000000000444e+00 1.000000000000000888e+00
7.454909819639279078e+01 9.976247030878864219e-01 1.000000000000000444e+00 1.000000000000000888e+00
7.474949899799599962e+01 9.976247030878864219e-01 1.000000000000000444e+00 1.000000000000000888e+00
7.494989979959919424e+01 9.976247030878864219e-01 1.000000000000000444e+00 1.000000000000000888e+00
7.515030060120240307e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
7.535070140280561191e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
7.555110220440882074e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
7.575150300601202957e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
7.595190380761523841e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
7.615230460921843303e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
7.635270541082164186e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
7.655310621242485070e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
7.675350701402805953e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
7.695390781563126836e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
7.715430861723447720e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
7.735470941883767182e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
7.755511022044088065e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
7.775551102204408949e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
7.795591182364729832e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
7.815631262525050715e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
7.835671342685371599e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
7.855711422845691061e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
7.875751503006011944e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
7.895791583166332828e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
7.915831663326653711e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
7.935871743486974594e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
7.955911823647295478e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
7.975951903807614940e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
7.995991983967935823e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.016032064128256707e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.036072144288577590e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.056112224448898473e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.076152304609219357e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.096192384769538819e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.116232464929859702e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.136272545090180586e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.156312625250501469e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.176352705410822352e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.196392785571143236e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.216432865731462698e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.236472945891783581e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.256513026052104465e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.276553106212425348e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.296593186372746231e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.316633266533065694e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.336673346693386577e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.356713426853707460e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.376753507014028344e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.396793587174349227e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.416833667334670110e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.436873747494989573e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.456913827655310456e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.476953907815631339e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.496993987975952223e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.517034068136273106e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.537074148296593989e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.557114228456913452e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.577154308617234335e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.597194388777555218e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.617234468937876102e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.637274549098196985e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.657314629258517868e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.677354709418837331e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.697394789579158214e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.717434869739479097e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.737474949899799981e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.757515030060120864e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.777555110220441748e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.797595190380761210e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.817635270541082093e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.837675350701402976e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.857715430861723860e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.877755511022044743e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.897795591182365627e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.917835671342685089e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.937875751503005972e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.957915831663326856e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.977955911823647739e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
8.997995991983968622e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.018036072144289506e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.038076152304608968e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.058116232464929851e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.078156312625250735e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.098196392785571618e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.118236472945892501e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.138276553106213385e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.158316633266532847e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.178356713426853730e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.198396793587174614e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.218436873747495497e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.238476953907816380e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.258517034068135843e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.278557114228456726e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.298597194388777609e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.318637274549098493e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.338677354709419376e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.358717434869740259e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.378757515030059722e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.398797595190380605e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.418837675350701488e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.438877755511022372e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.458917835671343255e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.478957915831664138e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.498997995991983601e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.519038076152304484e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.539078156312625367e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.559118236472946251e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.579158316633267134e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.599198396793588017e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.619238476953907480e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.639278557114228363e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.659318637274549246e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.679358717434870130e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.699398797595191013e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.719438877755511896e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.739478957915831359e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.759519038076152242e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.779559118236473125e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.799599198396794009e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.819639278557114892e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.839679358717435775e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.859719438877755238e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.879759519038076121e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.899799599198397004e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.919839679358717888e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.939879759519038771e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.959919839679359654e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
9.979959919839679117e+01 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00
1.000000000000000000e+02 1.000000000000000444e+00 1.000000000000000444e+00 1.000000000000000888e+00


==> figures/sourcefiles/Latency_cost_1mbit.txt <==
 metric         propagation    transmission   queue
 1.00000000e+00 5.78404414e+01 3.93726509e+01 6.19185725e+01
 2.00000000e+00 5.57781271e+01 3.59993840e+01 2.56348663e+01
 3.00000000e+00 5.12947222e+01 3.24879161e+01 3.59699295e+01

==> figures/sourcefiles/Latency_cost_1mbit_100mhz.txt <==
 metric         propagation    transmission   queue
 1.00000000e+00 5.78404414e+01 3.93726509e+01 6.02249493e+01
 2.00000000e+00 5.57781271e+01 3.59993840e+01 2.46178697e+01
 3.00000000e+00 5.12947222e+01 3.24879161e+01 3.51968512e+01


==> figures/sourcefiles/Latency_cost_1mbit_400mhz.txt <==
 metric         propagation    transmission   queue
 1.00000000e+00 5.78404414e+01 2.52721518e+01 4.47413931e+01
 2.00000000e+00 5.57781271e+01 1.71743271e+01 1.11916982e+01
 3.00000000e+00 5.15450250e+01 1.70190206e+01 2.01401500e+01




==> figures/sourcefiles/Latency_cost_lambda_1e3.txt <==
 metric         propagation    transmission   queue
 1.00000000e+00 5.87222251e+01 3.04544983e-01 5.26144743e-01
 2.00000000e+00 5.62862506e+01 2.05335020e-01 1.44292145e-01
 3.00000000e+00 5.15073449e+01 2.10667151e-01 2.77397373e-01




==> figures/sourcefiles/Latency_cost_lambda_1e3_100MHz.txt <==
 metric         propagation    transmission   queue
 1.00000000e+00 5.78404414e+01 4.63022375e-01 7.33951047e-01
 2.00000000e+00 5.61910085e+01 4.23352756e-01 3.33110412e-01
 3.00000000e+00 5.12369056e+01 3.83468983e-01 4.47890730e-01


==> figures/sourcefiles/Latency_cost_lambda_1e4.txt <==
 metric         propagation    transmission   queue
 1.00000000e+00 5.87222251e+01 3.04544983e-01 1.00000000e+02
 2.00000000e+00 5.62862506e+01 2.05335020e-01 4.70538385e-01
 3.00000000e+00 5.15073449e+01 2.10667151e-01 6.42584370e-01

==> figures/sourcefiles/Latency_cost_lambda_1e5.txt <==
 metric         propagation    transmission   queue
 1.00000000e+00 5.87222251e+01 3.04544983e-01 1.00000000e+02
 2.00000000e+00 5.62862506e+01 2.05335020e-01 4.20565394e+01
 3.00000000e+00 5.15073449e+01 2.10667151e-01 2.43551596e+01



==> figures/sourcefiles/cdf_max_flow_100MHz.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.999999999999999778e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.199999999999999956e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.799999999999999822e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.399999999999999911e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.599999999999999645e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.200000000000000178e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.799999999999999822e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.399999999999999467e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.599999999999999645e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.199999999999999289e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.799999999999999822e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.400000000000000355e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.599999999999999645e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.019999999999999929e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.079999999999999893e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.140000000000000036e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.259999999999999964e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.319999999999999929e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.379999999999999893e+01 2.000000000000000042e-03 0.000000000000000000e+00 0.000000000000000000e+00
1.439999999999999858e+01 3.000000000000000062e-03 0.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+01 3.000000000000000062e-03 0.000000000000000000e+00 0.000000000000000000e+00
1.559999999999999964e+01 5.000000000000000104e-03 0.000000000000000000e+00 0.000000000000000000e+00
1.619999999999999929e+01 6.000000000000000125e-03 0.000000000000000000e+00 0.000000000000000000e+00
1.680000000000000071e+01 6.000000000000000125e-03 0.000000000000000000e+00 0.000000000000000000e+00
1.739999999999999858e+01 6.000000000000000125e-03 0.000000000000000000e+00 0.000000000000000000e+00
1.800000000000000000e+01 7.000000000000000146e-03 0.000000000000000000e+00 0.000000000000000000e+00
1.859999999999999787e+01 8.000000000000000167e-03 0.000000000000000000e+00 0.000000000000000000e+00
1.919999999999999929e+01 8.000000000000000167e-03 0.000000000000000000e+00 0.000000000000000000e+00
1.980000000000000071e+01 8.000000000000000167e-03 0.000000000000000000e+00 0.000000000000000000e+00
2.039999999999999858e+01 1.000000000000000021e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.100000000000000000e+01 1.000000000000000021e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.159999999999999787e+01 1.099999999999999936e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.219999999999999929e+01 1.200000000000000025e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.280000000000000071e+01 1.300000000000000114e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.339999999999999858e+01 1.800000000000000211e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.400000000000000000e+01 2.000000000000000389e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.459999999999999787e+01 2.300000000000000308e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.519999999999999929e+01 2.400000000000000397e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.580000000000000071e+01 2.400000000000000397e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.639999999999999858e+01 2.600000000000000228e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.700000000000000000e+01 2.800000000000000405e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.759999999999999787e+01 3.100000000000000325e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.819999999999999929e+01 3.400000000000000244e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.879999999999999716e+01 3.400000000000000244e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.939999999999999858e+01 3.600000000000000422e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+01 3.800000000000000600e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.059999999999999787e+01 4.200000000000000955e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.119999999999999929e+01 4.500000000000001221e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.179999999999999716e+01 4.800000000000001488e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.239999999999999858e+01 5.600000000000001504e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.300000000000000000e+01 6.500000000000001610e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.360000000000000142e+01 6.800000000000001876e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.419999999999999574e+01 7.000000000000002054e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.479999999999999716e+01 7.100000000000002143e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.539999999999999858e+01 7.400000000000002409e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.600000000000000000e+01 8.400000000000001910e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.660000000000000142e+01 8.400000000000001910e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.719999999999999574e+01 8.500000000000001998e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.779999999999999716e+01 8.500000000000001998e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.839999999999999858e+01 8.700000000000002176e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.900000000000000000e+01 8.800000000000002265e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.960000000000000142e+01 9.800000000000001765e-02 0.000000000000000000e+00 0.000000000000000000e+00
4.019999999999999574e+01 1.000000000000000194e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.079999999999999716e+01 1.040000000000000230e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.139999999999999858e+01 1.100000000000000283e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.200000000000000000e+01 1.160000000000000336e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.260000000000000142e+01 1.250000000000000278e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.319999999999999574e+01 1.370000000000000384e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.379999999999999716e+01 1.390000000000000402e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.439999999999999858e+01 1.430000000000000437e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.500000000000000000e+01 1.580000000000000293e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.560000000000000142e+01 1.660000000000000364e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.619999999999999574e+01 1.730000000000000426e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.679999999999999716e+01 1.870000000000000551e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.739999999999999858e+01 1.930000000000000604e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.800000000000000000e+01 2.020000000000000684e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.860000000000000142e+01 2.170000000000000817e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.919999999999999574e+01 2.240000000000000879e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.979999999999999716e+01 2.330000000000000959e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.039999999999999858e+01 2.390000000000001013e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.100000000000000000e+01 2.620000000000001217e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.160000000000000142e+01 2.930000000000001492e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.219999999999999574e+01 3.120000000000001661e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.279999999999999716e+01 3.360000000000001874e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.339999999999999858e+01 3.550000000000002043e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.400000000000000000e+01 3.780000000000002247e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.460000000000000142e+01 3.960000000000002407e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.519999999999999574e+01 4.180000000000002602e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.579999999999999716e+01 4.360000000000002762e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.639999999999999858e+01 4.470000000000002860e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.700000000000000000e+01 4.680000000000003046e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.759999999999999432e+01 4.800000000000003153e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.819999999999999574e+01 4.880000000000003224e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.879999999999999716e+01 4.940000000000003277e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.939999999999999858e+01 5.070000000000003393e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.000000000000000000e+01 5.210000000000003517e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.059999999999999432e+01 5.310000000000003606e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.119999999999999574e+01 5.410000000000003695e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.179999999999999716e+01 5.530000000000003801e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.239999999999999858e+01 5.650000000000003908e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.300000000000000000e+01 5.760000000000004006e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.359999999999999432e+01 5.870000000000004103e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.420000000000000284e+01 6.090000000000004299e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.479999999999999716e+01 6.250000000000004441e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.539999999999999147e+01 6.360000000000004539e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.600000000000000000e+01 6.460000000000004627e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.659999999999999432e+01 6.510000000000004672e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.720000000000000284e+01 6.630000000000004778e-01 1.000000000000000021e-03 0.000000000000000000e+00
6.779999999999999716e+01 6.740000000000004876e-01 1.000000000000000021e-03 0.000000000000000000e+00
6.839999999999999147e+01 6.810000000000004938e-01 1.000000000000000021e-03 0.000000000000000000e+00
6.900000000000000000e+01 6.900000000000005018e-01 1.000000000000000021e-03 0.000000000000000000e+00
6.959999999999999432e+01 7.050000000000005151e-01 1.000000000000000021e-03 0.000000000000000000e+00
7.020000000000000284e+01 7.140000000000005231e-01 1.000000000000000021e-03 0.000000000000000000e+00
7.079999999999999716e+01 7.310000000000005382e-01 1.000000000000000021e-03 2.000000000000000042e-03
7.139999999999999147e+01 7.530000000000005578e-01 1.000000000000000021e-03 2.000000000000000042e-03
7.200000000000000000e+01 7.680000000000005711e-01 1.000000000000000021e-03 3.000000000000000062e-03
7.259999999999999432e+01 7.860000000000005871e-01 1.000000000000000021e-03 4.000000000000000083e-03
7.320000000000000284e+01 8.040000000000006031e-01 1.000000000000000021e-03 4.000000000000000083e-03
7.379999999999999716e+01 8.170000000000006146e-01 2.000000000000000042e-03 4.000000000000000083e-03
7.439999999999999147e+01 8.290000000000006253e-01 2.000000000000000042e-03 6.000000000000000125e-03
7.500000000000000000e+01 8.460000000000006404e-01 3.000000000000000062e-03 7.000000000000000146e-03
7.559999999999999432e+01 8.660000000000006581e-01 1.099999999999999936e-02 7.000000000000000146e-03
7.620000000000000284e+01 8.820000000000006724e-01 1.999999999999999695e-02 1.000000000000000021e-02
7.679999999999999716e+01 8.870000000000006768e-01 3.299999999999999462e-02 1.200000000000000025e-02
7.739999999999999147e+01 8.970000000000006857e-01 3.299999999999999462e-02 1.300000000000000114e-02
7.800000000000000000e+01 9.060000000000006937e-01 3.799999999999999212e-02 1.500000000000000118e-02
7.859999999999999432e+01 9.120000000000006990e-01 1.099999999999999867e-01 1.800000000000000211e-02
7.920000000000000284e+01 9.220000000000007079e-01 2.069999999999999896e-01 2.100000000000000130e-02
7.979999999999999716e+01 9.280000000000007132e-01 2.079999999999999905e-01 3.099999999999999978e-02
8.039999999999999147e+01 9.330000000000007176e-01 5.180000000000000160e-01 4.599999999999999922e-02
8.100000000000000000e+01 9.340000000000007185e-01 5.560000000000000497e-01 5.899999999999999689e-02
8.159999999999999432e+01 9.350000000000007194e-01 5.580000000000000515e-01 9.600000000000000200e-02
8.220000000000000284e+01 9.360000000000007203e-01 9.040000000000000258e-01 1.360000000000000098e-01
8.279999999999999716e+01 9.390000000000007230e-01 9.040000000000000258e-01 1.610000000000000042e-01
8.339999999999999147e+01 9.440000000000007274e-01 9.040000000000000258e-01 2.030000000000000138e-01
8.400000000000000000e+01 9.450000000000007283e-01 9.400000000000000577e-01 2.440000000000000224e-01
8.459999999999999432e+01 9.480000000000007310e-01 9.410000000000000586e-01 2.710000000000000187e-01
8.520000000000000284e+01 9.500000000000007327e-01 9.410000000000000586e-01 2.950000000000000400e-01
8.579999999999999716e+01 9.540000000000007363e-01 9.500000000000000666e-01 3.240000000000000657e-01
8.639999999999999147e+01 9.560000000000007381e-01 9.500000000000000666e-01 3.570000000000000950e-01
8.700000000000000000e+01 9.570000000000007390e-01 9.510000000000000675e-01 3.820000000000001172e-01
8.759999999999999432e+01 9.620000000000007434e-01 9.660000000000000808e-01 4.090000000000001412e-01
8.820000000000000284e+01 9.640000000000007452e-01 9.660000000000000808e-01 4.190000000000001501e-01
8.879999999999999716e+01 9.650000000000007461e-01 9.660000000000000808e-01 4.450000000000001732e-01
8.939999999999999147e+01 9.670000000000007478e-01 9.680000000000000826e-01 4.580000000000001847e-01
9.000000000000000000e+01 9.680000000000007487e-01 9.690000000000000835e-01 4.730000000000001981e-01
9.059999999999999432e+01 9.720000000000007523e-01 9.690000000000000835e-01 4.860000000000002096e-01
9.120000000000000284e+01 9.790000000000007585e-01 9.690000000000000835e-01 5.030000000000002247e-01
9.179999999999999716e+01 9.810000000000007603e-01 9.750000000000000888e-01 5.150000000000002354e-01
9.239999999999999147e+01 9.820000000000007612e-01 9.750000000000000888e-01 5.250000000000002442e-01
9.300000000000000000e+01 9.870000000000007656e-01 9.750000000000000888e-01 5.340000000000002522e-01
9.359999999999999432e+01 9.880000000000007665e-01 9.750000000000000888e-01 5.390000000000002567e-01
9.420000000000000284e+01 9.880000000000007665e-01 9.810000000000000941e-01 5.490000000000002656e-01
9.479999999999999716e+01 9.880000000000007665e-01 9.820000000000000950e-01 5.510000000000002673e-01
9.539999999999999147e+01 9.890000000000007674e-01 9.820000000000000950e-01 5.520000000000002682e-01
9.600000000000000000e+01 9.890000000000007674e-01 9.820000000000000950e-01 5.530000000000002691e-01
9.659999999999999432e+01 9.970000000000007745e-01 1.000000000000000000e+00 5.970000000000003082e-01
9.720000000000000284e+01 9.980000000000007754e-01 1.000000000000000000e+00 5.970000000000003082e-01
9.779999999999999716e+01 9.980000000000007754e-01 1.000000000000000000e+00 5.990000000000003100e-01
9.839999999999999147e+01 9.980000000000007754e-01 1.000000000000000000e+00 6.010000000000003118e-01
9.900000000000000000e+01 9.980000000000007754e-01 1.000000000000000000e+00 6.960000000000002851e-01
9.959999999999999432e+01 9.980000000000007754e-01 1.000000000000000000e+00 6.960000000000002851e-01
1.002000000000000028e+02 9.980000000000007754e-01 1.000000000000000000e+00 6.960000000000002851e-01
1.007999999999999972e+02 9.980000000000007754e-01 1.000000000000000000e+00 6.970000000000002860e-01
1.013999999999999915e+02 9.990000000000007763e-01 1.000000000000000000e+00 6.980000000000002869e-01
1.020000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 7.920000000000002593e-01
1.025999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 7.980000000000002647e-01
1.032000000000000028e+02 1.000000000000000666e+00 1.000000000000000000e+00 7.990000000000002656e-01
1.037999999999999972e+02 1.000000000000000666e+00 1.000000000000000000e+00 8.020000000000002682e-01
1.043999999999999915e+02 1.000000000000000666e+00 1.000000000000000000e+00 8.650000000000002132e-01
1.050000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 8.690000000000002167e-01
1.055999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 8.730000000000002203e-01
1.062000000000000028e+02 1.000000000000000666e+00 1.000000000000000000e+00 8.750000000000002220e-01
1.067999999999999972e+02 1.000000000000000666e+00 1.000000000000000000e+00 8.770000000000002238e-01
1.073999999999999915e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.320000000000002727e-01
1.080000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.320000000000002727e-01
1.085999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.340000000000002744e-01
1.092000000000000028e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.390000000000002789e-01
1.097999999999999972e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.430000000000002824e-01
1.103999999999999915e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.480000000000002869e-01
1.110000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.720000000000003082e-01
1.115999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.720000000000003082e-01
1.122000000000000028e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.730000000000003091e-01
1.127999999999999972e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.740000000000003100e-01
1.133999999999999915e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.750000000000003109e-01
1.140000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.910000000000003251e-01
1.145999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.910000000000003251e-01
1.151999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.910000000000003251e-01
1.157999999999999972e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.910000000000003251e-01
1.163999999999999915e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.910000000000003251e-01
1.170000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.910000000000003251e-01
1.175999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.980000000000003313e-01
1.181999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.980000000000003313e-01
1.187999999999999972e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.980000000000003313e-01
1.193999999999999915e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.980000000000003313e-01
1.200000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.980000000000003313e-01
1.205999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.980000000000003313e-01
1.211999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.990000000000003322e-01
1.217999999999999972e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.990000000000003322e-01
1.223999999999999915e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.990000000000003322e-01
1.230000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.990000000000003322e-01
1.235999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.990000000000003322e-01
1.241999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.990000000000003322e-01
1.247999999999999972e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.990000000000003322e-01
1.253999999999999915e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.260000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.265999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.271999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.277999999999999972e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.284000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.290000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.295999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.301999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.307999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.314000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.320000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.325999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.331999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.337999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.344000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.350000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.355999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.361999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.367999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.374000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.380000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.385999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.391999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.397999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.404000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.410000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.415999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.421999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.427999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.434000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.440000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.445999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.451999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.457999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.464000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.470000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.475999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.481999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.487999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.494000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.500000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.505999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.511999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.517999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.524000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.530000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.535999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.541999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.547999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.554000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.560000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.565999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.571999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.577999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.584000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.590000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.595999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.601999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.607999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.614000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.620000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.625999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.631999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.637999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.644000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.650000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.655999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.661999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.667999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.674000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.680000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.685999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.691999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.697999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.704000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.710000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.715999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.721999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.727999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.734000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.740000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.745999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.751999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.757999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.764000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.770000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.775999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.781999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.787999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.794000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.800000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.805999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.811999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.817999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.824000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.830000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.835999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.841999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.847999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.854000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.860000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.865999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.871999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.877999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.884000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.890000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.895999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.901999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.907999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.914000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.920000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.925999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.931999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.937999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.944000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.950000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.955999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.961999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.967999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.974000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.980000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.985999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.991999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
1.997999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.004000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.010000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.015999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.021999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.027999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.034000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.040000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.045999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.051999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.057999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.064000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.070000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.075999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.081999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.087999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.094000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.100000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.105999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.111999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.117999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.124000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.130000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.135999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.141999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.147999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.154000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.160000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.165999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.171999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.177999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.184000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.190000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.195999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.201999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.207999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.214000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.220000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.225999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.231999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.237999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.244000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.250000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.255999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.261999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.267999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.274000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.280000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.285999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.291999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.297999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.303999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.310000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.315999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.321999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.327999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.333999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.340000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.345999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.351999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.357999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.363999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.370000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.375999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.381999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.387999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.393999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.400000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.405999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.411999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.417999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.423999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.430000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.435999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.441999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.447999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.453999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.460000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.465999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.471999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.477999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.483999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.490000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.495999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.501999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.507999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.513999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.520000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.525999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.531999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.537999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.543999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.550000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.555999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.561999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.568000000000000114e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.573999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.580000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.585999999999999659e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.591999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.598000000000000114e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.603999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.610000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.615999999999999659e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.621999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.628000000000000114e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.633999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.640000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.645999999999999659e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.651999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.658000000000000114e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.663999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.670000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.675999999999999659e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.681999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.688000000000000114e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.693999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.700000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.705999999999999659e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.711999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.718000000000000114e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.723999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.730000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.735999999999999659e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.741999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.748000000000000114e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.753999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.760000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.765999999999999659e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.771999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.778000000000000114e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.783999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.790000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.795999999999999659e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.801999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.808000000000000114e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.813999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.820000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.825999999999999659e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.831999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.838000000000000114e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.843999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.850000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.855999999999999659e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.861999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.868000000000000114e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.873999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.880000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.885999999999999659e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.891999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.898000000000000114e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.903999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.910000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.915999999999999659e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.921999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.928000000000000114e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.933999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.940000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.945999999999999659e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.951999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.958000000000000114e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.963999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.970000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.975999999999999659e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.981999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.988000000000000114e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
2.993999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00
3.000000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000222e+00


==> figures/sourcefiles/cdf_max_flow_400MHz.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.999999999999999778e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.199999999999999956e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.799999999999999822e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.399999999999999911e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.599999999999999645e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.200000000000000178e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.799999999999999822e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.399999999999999467e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.599999999999999645e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.199999999999999289e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.799999999999999822e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.400000000000000355e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.599999999999999645e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.019999999999999929e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.079999999999999893e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.140000000000000036e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.259999999999999964e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.319999999999999929e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.379999999999999893e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.439999999999999858e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.559999999999999964e+01 2.000000000000000042e-03 0.000000000000000000e+00 0.000000000000000000e+00
1.619999999999999929e+01 3.000000000000000062e-03 0.000000000000000000e+00 0.000000000000000000e+00
1.680000000000000071e+01 3.000000000000000062e-03 0.000000000000000000e+00 0.000000000000000000e+00
1.739999999999999858e+01 3.000000000000000062e-03 0.000000000000000000e+00 0.000000000000000000e+00
1.800000000000000000e+01 6.000000000000000125e-03 0.000000000000000000e+00 0.000000000000000000e+00
1.859999999999999787e+01 6.000000000000000125e-03 0.000000000000000000e+00 0.000000000000000000e+00
1.919999999999999929e+01 6.000000000000000125e-03 0.000000000000000000e+00 0.000000000000000000e+00
1.980000000000000071e+01 6.000000000000000125e-03 0.000000000000000000e+00 0.000000000000000000e+00
2.039999999999999858e+01 7.000000000000000146e-03 0.000000000000000000e+00 0.000000000000000000e+00
2.100000000000000000e+01 8.000000000000000167e-03 0.000000000000000000e+00 0.000000000000000000e+00
2.159999999999999787e+01 8.000000000000000167e-03 0.000000000000000000e+00 0.000000000000000000e+00
2.219999999999999929e+01 8.000000000000000167e-03 0.000000000000000000e+00 0.000000000000000000e+00
2.280000000000000071e+01 9.000000000000001055e-03 0.000000000000000000e+00 0.000000000000000000e+00
2.339999999999999858e+01 1.000000000000000194e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.400000000000000000e+01 1.000000000000000194e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.459999999999999787e+01 1.000000000000000194e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.519999999999999929e+01 1.100000000000000283e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.580000000000000071e+01 1.100000000000000283e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.639999999999999858e+01 1.300000000000000287e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.700000000000000000e+01 1.500000000000000291e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.759999999999999787e+01 1.800000000000000211e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.819999999999999929e+01 1.900000000000000300e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.879999999999999716e+01 2.200000000000000219e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.939999999999999858e+01 2.400000000000000050e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+01 2.400000000000000050e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.059999999999999787e+01 2.400000000000000050e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.119999999999999929e+01 2.600000000000000228e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.179999999999999716e+01 2.800000000000000405e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.239999999999999858e+01 3.100000000000000325e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.300000000000000000e+01 3.200000000000000067e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.360000000000000142e+01 3.400000000000000244e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.419999999999999574e+01 3.400000000000000244e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.479999999999999716e+01 3.600000000000000422e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.539999999999999858e+01 3.800000000000000600e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.600000000000000000e+01 4.200000000000000955e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.660000000000000142e+01 4.300000000000001044e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.719999999999999574e+01 4.700000000000001399e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.779999999999999716e+01 5.300000000000001238e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.839999999999999858e+01 5.600000000000001504e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.900000000000000000e+01 6.400000000000001521e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.960000000000000142e+01 6.500000000000001610e-02 0.000000000000000000e+00 0.000000000000000000e+00
4.019999999999999574e+01 6.600000000000001699e-02 0.000000000000000000e+00 0.000000000000000000e+00
4.079999999999999716e+01 7.100000000000002143e-02 0.000000000000000000e+00 0.000000000000000000e+00
4.139999999999999858e+01 7.200000000000002232e-02 0.000000000000000000e+00 0.000000000000000000e+00
4.200000000000000000e+01 7.400000000000002409e-02 0.000000000000000000e+00 0.000000000000000000e+00
4.260000000000000142e+01 8.000000000000002942e-02 0.000000000000000000e+00 0.000000000000000000e+00
4.319999999999999574e+01 8.400000000000003297e-02 0.000000000000000000e+00 0.000000000000000000e+00
4.379999999999999716e+01 8.400000000000003297e-02 0.000000000000000000e+00 0.000000000000000000e+00
4.439999999999999858e+01 8.400000000000003297e-02 0.000000000000000000e+00 0.000000000000000000e+00
4.500000000000000000e+01 8.500000000000003386e-02 0.000000000000000000e+00 0.000000000000000000e+00
4.560000000000000142e+01 8.500000000000003386e-02 0.000000000000000000e+00 0.000000000000000000e+00
4.619999999999999574e+01 8.700000000000003564e-02 0.000000000000000000e+00 0.000000000000000000e+00
4.679999999999999716e+01 9.000000000000003830e-02 0.000000000000000000e+00 0.000000000000000000e+00
4.739999999999999858e+01 9.800000000000003153e-02 0.000000000000000000e+00 0.000000000000000000e+00
4.800000000000000000e+01 1.000000000000000333e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.860000000000000142e+01 1.020000000000000351e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.919999999999999574e+01 1.070000000000000395e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.979999999999999716e+01 1.130000000000000449e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.039999999999999858e+01 1.160000000000000475e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.100000000000000000e+01 1.250000000000000555e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.160000000000000142e+01 1.370000000000000662e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.219999999999999574e+01 1.390000000000000679e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.279999999999999716e+01 1.420000000000000706e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.339999999999999858e+01 1.440000000000000724e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.400000000000000000e+01 1.600000000000000866e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.460000000000000142e+01 1.670000000000000928e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.519999999999999574e+01 1.730000000000000981e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.579999999999999716e+01 1.860000000000001097e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.639999999999999858e+01 1.910000000000001141e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.700000000000000000e+01 1.950000000000001177e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.759999999999999432e+01 2.050000000000001266e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.819999999999999574e+01 2.150000000000001354e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.879999999999999716e+01 2.190000000000001390e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.939999999999999858e+01 2.230000000000001426e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.000000000000000000e+01 2.260000000000001452e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.059999999999999432e+01 2.310000000000001497e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.119999999999999574e+01 2.550000000000001710e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.179999999999999716e+01 2.690000000000001834e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.239999999999999858e+01 2.780000000000001914e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.300000000000000000e+01 2.890000000000002012e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.359999999999999432e+01 3.050000000000002154e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.420000000000000284e+01 3.080000000000002180e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.479999999999999716e+01 3.180000000000002269e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.539999999999999147e+01 3.370000000000002438e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.600000000000000000e+01 3.470000000000002527e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.659999999999999432e+01 3.630000000000002669e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.720000000000000284e+01 3.780000000000002802e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.779999999999999716e+01 4.030000000000003024e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.839999999999999147e+01 4.160000000000003140e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.900000000000000000e+01 4.370000000000003326e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.959999999999999432e+01 4.470000000000003415e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.020000000000000284e+01 4.590000000000003522e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.079999999999999716e+01 4.740000000000003655e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.139999999999999147e+01 4.820000000000003726e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.200000000000000000e+01 4.930000000000003824e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.259999999999999432e+01 5.020000000000003348e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.320000000000000284e+01 5.110000000000003428e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.379999999999999716e+01 5.230000000000003535e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.439999999999999147e+01 5.270000000000003570e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.500000000000000000e+01 5.360000000000003650e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.559999999999999432e+01 5.400000000000003686e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.620000000000000284e+01 5.500000000000003775e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.679999999999999716e+01 5.630000000000003890e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.739999999999999147e+01 5.670000000000003926e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.800000000000000000e+01 5.700000000000003952e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.859999999999999432e+01 5.780000000000004023e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.920000000000000284e+01 5.880000000000004112e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.979999999999999716e+01 5.950000000000004174e-01 0.000000000000000000e+00 0.000000000000000000e+00
8.039999999999999147e+01 6.000000000000004219e-01 0.000000000000000000e+00 0.000000000000000000e+00
8.100000000000000000e+01 6.070000000000004281e-01 0.000000000000000000e+00 0.000000000000000000e+00
8.159999999999999432e+01 6.160000000000004361e-01 0.000000000000000000e+00 0.000000000000000000e+00
8.220000000000000284e+01 6.240000000000004432e-01 0.000000000000000000e+00 0.000000000000000000e+00
8.279999999999999716e+01 6.340000000000004521e-01 0.000000000000000000e+00 0.000000000000000000e+00
8.339999999999999147e+01 6.490000000000004654e-01 0.000000000000000000e+00 0.000000000000000000e+00
8.400000000000000000e+01 6.560000000000004716e-01 0.000000000000000000e+00 0.000000000000000000e+00
8.459999999999999432e+01 6.590000000000004743e-01 0.000000000000000000e+00 0.000000000000000000e+00
8.520000000000000284e+01 6.660000000000004805e-01 0.000000000000000000e+00 0.000000000000000000e+00
8.579999999999999716e+01 6.750000000000004885e-01 0.000000000000000000e+00 0.000000000000000000e+00
8.639999999999999147e+01 6.870000000000004992e-01 0.000000000000000000e+00 0.000000000000000000e+00
8.700000000000000000e+01 6.940000000000005054e-01 0.000000000000000000e+00 0.000000000000000000e+00
8.759999999999999432e+01 7.030000000000005134e-01 0.000000000000000000e+00 0.000000000000000000e+00
8.820000000000000284e+01 7.140000000000005231e-01 0.000000000000000000e+00 0.000000000000000000e+00
8.879999999999999716e+01 7.200000000000005285e-01 0.000000000000000000e+00 0.000000000000000000e+00
8.939999999999999147e+01 7.260000000000005338e-01 0.000000000000000000e+00 0.000000000000000000e+00
9.000000000000000000e+01 7.430000000000005489e-01 0.000000000000000000e+00 0.000000000000000000e+00
9.059999999999999432e+01 7.560000000000005604e-01 0.000000000000000000e+00 0.000000000000000000e+00
9.120000000000000284e+01 7.670000000000005702e-01 0.000000000000000000e+00 2.000000000000000042e-03
9.179999999999999716e+01 7.760000000000005782e-01 0.000000000000000000e+00 2.000000000000000042e-03
9.239999999999999147e+01 7.940000000000005942e-01 0.000000000000000000e+00 2.000000000000000042e-03
9.300000000000000000e+01 8.090000000000006075e-01 0.000000000000000000e+00 2.000000000000000042e-03
9.359999999999999432e+01 8.170000000000006146e-01 0.000000000000000000e+00 2.000000000000000042e-03
9.420000000000000284e+01 8.280000000000006244e-01 0.000000000000000000e+00 2.000000000000000042e-03
9.479999999999999716e+01 8.430000000000006377e-01 0.000000000000000000e+00 3.000000000000000062e-03
9.539999999999999147e+01 8.590000000000006519e-01 0.000000000000000000e+00 4.000000000000000083e-03
9.600000000000000000e+01 8.680000000000006599e-01 0.000000000000000000e+00 5.000000000000000104e-03
9.659999999999999432e+01 8.730000000000006644e-01 0.000000000000000000e+00 5.000000000000000104e-03
9.720000000000000284e+01 8.880000000000006777e-01 0.000000000000000000e+00 8.000000000000000167e-03
9.779999999999999716e+01 8.980000000000006866e-01 0.000000000000000000e+00 9.000000000000001055e-03
9.839999999999999147e+01 9.060000000000006937e-01 0.000000000000000000e+00 1.100000000000000110e-02
9.900000000000000000e+01 9.130000000000006999e-01 0.000000000000000000e+00 1.200000000000000025e-02
9.959999999999999432e+01 9.130000000000006999e-01 0.000000000000000000e+00 1.400000000000000029e-02
1.002000000000000028e+02 9.200000000000007061e-01 0.000000000000000000e+00 1.800000000000000211e-02
1.007999999999999972e+02 9.240000000000007097e-01 0.000000000000000000e+00 2.200000000000000219e-02
1.013999999999999915e+02 9.270000000000007123e-01 0.000000000000000000e+00 3.000000000000000236e-02
1.020000000000000000e+02 9.310000000000007159e-01 0.000000000000000000e+00 4.100000000000000172e-02
1.025999999999999943e+02 9.310000000000007159e-01 0.000000000000000000e+00 4.700000000000000011e-02
1.032000000000000028e+02 9.320000000000007168e-01 0.000000000000000000e+00 5.700000000000000205e-02
1.037999999999999972e+02 9.360000000000007203e-01 0.000000000000000000e+00 7.200000000000000844e-02
1.043999999999999915e+02 9.380000000000007221e-01 0.000000000000000000e+00 1.070000000000000118e-01
1.050000000000000000e+02 9.400000000000007239e-01 0.000000000000000000e+00 1.320000000000000062e-01
1.055999999999999943e+02 9.450000000000007283e-01 0.000000000000000000e+00 1.509999999999999953e-01
1.062000000000000028e+02 9.460000000000007292e-01 0.000000000000000000e+00 1.640000000000000069e-01
1.067999999999999972e+02 9.480000000000007310e-01 0.000000000000000000e+00 1.920000000000000040e-01
1.073999999999999915e+02 9.530000000000007354e-01 0.000000000000000000e+00 2.190000000000000002e-01
1.080000000000000000e+02 9.580000000000007399e-01 0.000000000000000000e+00 2.409999999999999920e-01
1.085999999999999943e+02 9.650000000000007461e-01 0.000000000000000000e+00 2.580000000000000071e-01
1.092000000000000028e+02 9.670000000000007478e-01 0.000000000000000000e+00 2.760000000000000231e-01
1.097999999999999972e+02 9.720000000000007523e-01 0.000000000000000000e+00 2.930000000000000382e-01
1.103999999999999915e+02 9.740000000000007541e-01 0.000000000000000000e+00 3.110000000000000542e-01
1.110000000000000000e+02 9.740000000000007541e-01 0.000000000000000000e+00 3.300000000000000711e-01
1.115999999999999943e+02 9.770000000000007567e-01 0.000000000000000000e+00 3.530000000000000915e-01
1.122000000000000028e+02 9.780000000000007576e-01 0.000000000000000000e+00 3.720000000000001084e-01
1.127999999999999972e+02 9.780000000000007576e-01 0.000000000000000000e+00 3.850000000000001199e-01
1.133999999999999915e+02 9.780000000000007576e-01 0.000000000000000000e+00 4.040000000000001368e-01
1.140000000000000000e+02 9.790000000000007585e-01 0.000000000000000000e+00 4.180000000000001492e-01
1.145999999999999943e+02 9.830000000000007621e-01 0.000000000000000000e+00 4.220000000000001528e-01
1.151999999999999886e+02 9.930000000000007709e-01 0.000000000000000000e+00 4.360000000000001652e-01
1.157999999999999972e+02 9.950000000000007727e-01 0.000000000000000000e+00 4.500000000000001776e-01
1.163999999999999915e+02 9.960000000000007736e-01 0.000000000000000000e+00 4.600000000000001865e-01
1.170000000000000000e+02 9.970000000000007745e-01 0.000000000000000000e+00 4.720000000000001972e-01
1.175999999999999943e+02 9.970000000000007745e-01 0.000000000000000000e+00 4.760000000000002007e-01
1.181999999999999886e+02 9.970000000000007745e-01 0.000000000000000000e+00 4.880000000000002114e-01
1.187999999999999972e+02 9.970000000000007745e-01 0.000000000000000000e+00 4.960000000000002185e-01
1.193999999999999915e+02 9.980000000000007754e-01 0.000000000000000000e+00 5.040000000000002256e-01
1.200000000000000000e+02 9.980000000000007754e-01 0.000000000000000000e+00 5.120000000000002327e-01
1.205999999999999943e+02 9.980000000000007754e-01 0.000000000000000000e+00 5.170000000000002371e-01
1.211999999999999886e+02 9.980000000000007754e-01 0.000000000000000000e+00 5.220000000000002416e-01
1.217999999999999972e+02 9.980000000000007754e-01 0.000000000000000000e+00 5.310000000000002496e-01
1.223999999999999915e+02 9.980000000000007754e-01 0.000000000000000000e+00 5.370000000000002549e-01
1.230000000000000000e+02 9.990000000000007763e-01 0.000000000000000000e+00 5.400000000000002576e-01
1.235999999999999943e+02 9.990000000000007763e-01 0.000000000000000000e+00 5.450000000000002620e-01
1.241999999999999886e+02 9.990000000000007763e-01 0.000000000000000000e+00 5.460000000000002629e-01
1.247999999999999972e+02 9.990000000000007763e-01 0.000000000000000000e+00 5.470000000000002638e-01
1.253999999999999915e+02 9.990000000000007763e-01 0.000000000000000000e+00 5.480000000000002647e-01
1.260000000000000000e+02 9.990000000000007763e-01 0.000000000000000000e+00 5.490000000000002656e-01
1.265999999999999943e+02 9.990000000000007763e-01 0.000000000000000000e+00 5.500000000000002665e-01
1.271999999999999886e+02 9.990000000000007763e-01 0.000000000000000000e+00 5.500000000000002665e-01
1.277999999999999972e+02 9.990000000000007763e-01 0.000000000000000000e+00 5.530000000000002691e-01
1.284000000000000057e+02 1.000000000000000666e+00 0.000000000000000000e+00 5.530000000000002691e-01
1.290000000000000000e+02 1.000000000000000666e+00 0.000000000000000000e+00 5.530000000000002691e-01
1.295999999999999943e+02 1.000000000000000666e+00 0.000000000000000000e+00 5.550000000000002709e-01
1.301999999999999886e+02 1.000000000000000666e+00 0.000000000000000000e+00 5.590000000000002744e-01
1.307999999999999829e+02 1.000000000000000666e+00 0.000000000000000000e+00 5.610000000000002762e-01
1.314000000000000057e+02 1.000000000000000666e+00 0.000000000000000000e+00 5.640000000000002789e-01
1.320000000000000000e+02 1.000000000000000666e+00 0.000000000000000000e+00 5.660000000000002807e-01
1.325999999999999943e+02 1.000000000000000666e+00 0.000000000000000000e+00 5.740000000000002878e-01
1.331999999999999886e+02 1.000000000000000666e+00 0.000000000000000000e+00 5.780000000000002913e-01
1.337999999999999829e+02 1.000000000000000666e+00 0.000000000000000000e+00 5.810000000000002940e-01
1.344000000000000057e+02 1.000000000000000666e+00 0.000000000000000000e+00 5.850000000000002975e-01
1.350000000000000000e+02 1.000000000000000666e+00 0.000000000000000000e+00 5.900000000000003020e-01
1.355999999999999943e+02 1.000000000000000666e+00 0.000000000000000000e+00 5.960000000000003073e-01
1.361999999999999886e+02 1.000000000000000666e+00 0.000000000000000000e+00 6.010000000000003118e-01
1.367999999999999829e+02 1.000000000000000666e+00 0.000000000000000000e+00 6.060000000000003162e-01
1.374000000000000057e+02 1.000000000000000666e+00 0.000000000000000000e+00 6.140000000000003233e-01
1.380000000000000000e+02 1.000000000000000666e+00 0.000000000000000000e+00 6.150000000000003242e-01
1.385999999999999943e+02 1.000000000000000666e+00 0.000000000000000000e+00 6.220000000000003304e-01
1.391999999999999886e+02 1.000000000000000666e+00 0.000000000000000000e+00 6.270000000000003348e-01
1.397999999999999829e+02 1.000000000000000666e+00 1.000000000000000021e-03 6.300000000000003375e-01
1.404000000000000057e+02 1.000000000000000666e+00 1.000000000000000021e-03 6.370000000000003437e-01
1.410000000000000000e+02 1.000000000000000666e+00 1.000000000000000021e-03 6.390000000000003455e-01
1.415999999999999943e+02 1.000000000000000666e+00 1.000000000000000021e-03 6.470000000000003526e-01
1.421999999999999886e+02 1.000000000000000666e+00 1.000000000000000021e-03 6.610000000000003650e-01
1.427999999999999829e+02 1.000000000000000666e+00 1.000000000000000021e-03 6.680000000000003713e-01
1.434000000000000057e+02 1.000000000000000666e+00 1.000000000000000021e-03 6.790000000000003810e-01
1.440000000000000000e+02 1.000000000000000666e+00 1.000000000000000021e-03 6.900000000000003908e-01
1.445999999999999943e+02 1.000000000000000666e+00 1.000000000000000021e-03 6.990000000000003988e-01
1.451999999999999886e+02 1.000000000000000666e+00 1.000000000000000021e-03 7.060000000000004050e-01
1.457999999999999829e+02 1.000000000000000666e+00 1.000000000000000021e-03 7.160000000000004139e-01
1.464000000000000057e+02 1.000000000000000666e+00 1.000000000000000021e-03 7.300000000000004263e-01
1.470000000000000000e+02 1.000000000000000666e+00 1.000000000000000021e-03 7.400000000000004352e-01
1.475999999999999943e+02 1.000000000000000666e+00 1.000000000000000021e-03 7.540000000000004476e-01
1.481999999999999886e+02 1.000000000000000666e+00 1.000000000000000021e-03 7.660000000000004583e-01
1.487999999999999829e+02 1.000000000000000666e+00 1.000000000000000021e-03 7.720000000000004636e-01
1.494000000000000057e+02 1.000000000000000666e+00 1.000000000000000021e-03 7.810000000000004716e-01
1.500000000000000000e+02 1.000000000000000666e+00 1.000000000000000021e-03 7.890000000000004787e-01
1.505999999999999943e+02 1.000000000000000666e+00 1.000000000000000021e-03 7.930000000000004823e-01
1.511999999999999886e+02 1.000000000000000666e+00 1.000000000000000021e-03 7.980000000000004867e-01
1.517999999999999829e+02 1.000000000000000666e+00 1.000000000000000021e-03 8.050000000000004929e-01
1.524000000000000057e+02 1.000000000000000666e+00 1.000000000000000021e-03 8.120000000000004992e-01
1.530000000000000000e+02 1.000000000000000666e+00 1.000000000000000021e-03 8.160000000000005027e-01
1.535999999999999943e+02 1.000000000000000666e+00 1.000000000000000021e-03 8.210000000000005071e-01
1.541999999999999886e+02 1.000000000000000666e+00 1.000000000000000021e-03 8.290000000000005143e-01
1.547999999999999829e+02 1.000000000000000666e+00 1.000000000000000021e-03 8.320000000000005169e-01
1.554000000000000057e+02 1.000000000000000666e+00 1.000000000000000021e-03 8.420000000000005258e-01
1.560000000000000000e+02 1.000000000000000666e+00 1.000000000000000021e-03 8.470000000000005302e-01
1.565999999999999943e+02 1.000000000000000666e+00 8.000000000000000167e-03 8.550000000000005373e-01
1.571999999999999886e+02 1.000000000000000666e+00 8.000000000000000167e-03 8.550000000000005373e-01
1.577999999999999829e+02 1.000000000000000666e+00 8.000000000000000167e-03 8.590000000000005409e-01
1.584000000000000057e+02 1.000000000000000666e+00 1.700000000000000122e-02 8.640000000000005453e-01
1.590000000000000000e+02 1.000000000000000666e+00 1.700000000000000122e-02 8.680000000000005489e-01
1.595999999999999943e+02 1.000000000000000666e+00 2.800000000000000058e-02 8.730000000000005533e-01
1.601999999999999886e+02 1.000000000000000666e+00 2.800000000000000058e-02 8.770000000000005569e-01
1.607999999999999829e+02 1.000000000000000666e+00 2.800000000000000058e-02 8.770000000000005569e-01
1.614000000000000057e+02 1.000000000000000666e+00 2.900000000000000147e-02 8.810000000000005604e-01
1.620000000000000000e+02 1.000000000000000666e+00 2.900000000000000147e-02 8.860000000000005649e-01
1.625999999999999943e+02 1.000000000000000666e+00 2.900000000000000147e-02 8.890000000000005675e-01
1.631999999999999886e+02 1.000000000000000666e+00 9.900000000000000466e-02 8.930000000000005711e-01
1.637999999999999829e+02 1.000000000000000666e+00 1.000000000000000056e-01 8.970000000000005747e-01
1.644000000000000057e+02 1.000000000000000666e+00 1.000000000000000056e-01 9.000000000000005773e-01
1.650000000000000000e+02 1.000000000000000666e+00 1.950000000000000067e-01 9.040000000000005809e-01
1.655999999999999943e+02 1.000000000000000666e+00 1.960000000000000075e-01 9.110000000000005871e-01
1.661999999999999886e+02 1.000000000000000666e+00 1.960000000000000075e-01 9.140000000000005898e-01
1.667999999999999829e+02 1.000000000000000666e+00 5.070000000000000062e-01 9.190000000000005942e-01
1.674000000000000057e+02 1.000000000000000666e+00 5.070000000000000062e-01 9.230000000000005977e-01
1.680000000000000000e+02 1.000000000000000666e+00 5.070000000000000062e-01 9.250000000000005995e-01
1.685999999999999943e+02 1.000000000000000666e+00 5.440000000000000391e-01 9.290000000000006031e-01
1.691999999999999886e+02 1.000000000000000666e+00 5.440000000000000391e-01 9.340000000000006075e-01
1.697999999999999829e+02 1.000000000000000666e+00 5.440000000000000391e-01 9.390000000000006120e-01
1.704000000000000057e+02 1.000000000000000666e+00 9.010000000000000231e-01 9.390000000000006120e-01
1.710000000000000000e+02 1.000000000000000666e+00 9.010000000000000231e-01 9.430000000000006155e-01
1.715999999999999943e+02 1.000000000000000666e+00 9.010000000000000231e-01 9.440000000000006164e-01
1.721999999999999886e+02 1.000000000000000666e+00 9.010000000000000231e-01 9.460000000000006182e-01
1.727999999999999829e+02 1.000000000000000666e+00 9.010000000000000231e-01 9.480000000000006199e-01
1.734000000000000057e+02 1.000000000000000666e+00 9.010000000000000231e-01 9.500000000000006217e-01
1.740000000000000000e+02 1.000000000000000666e+00 9.370000000000000551e-01 9.540000000000006253e-01
1.745999999999999943e+02 1.000000000000000666e+00 9.370000000000000551e-01 9.560000000000006271e-01
1.751999999999999886e+02 1.000000000000000666e+00 9.370000000000000551e-01 9.590000000000006297e-01
1.757999999999999829e+02 1.000000000000000666e+00 9.380000000000000560e-01 9.610000000000006315e-01
1.764000000000000057e+02 1.000000000000000666e+00 9.380000000000000560e-01 9.630000000000006333e-01
1.770000000000000000e+02 1.000000000000000666e+00 9.380000000000000560e-01 9.650000000000006350e-01
1.775999999999999943e+02 1.000000000000000666e+00 9.380000000000000560e-01 9.660000000000006359e-01
1.781999999999999886e+02 1.000000000000000666e+00 9.470000000000000639e-01 9.670000000000006368e-01
1.787999999999999829e+02 1.000000000000000666e+00 9.470000000000000639e-01 9.680000000000006377e-01
1.794000000000000057e+02 1.000000000000000666e+00 9.470000000000000639e-01 9.690000000000006386e-01
1.800000000000000000e+02 1.000000000000000666e+00 9.470000000000000639e-01 9.710000000000006404e-01
1.805999999999999943e+02 1.000000000000000666e+00 9.470000000000000639e-01 9.720000000000006413e-01
1.811999999999999886e+02 1.000000000000000666e+00 9.470000000000000639e-01 9.750000000000006439e-01
1.817999999999999829e+02 1.000000000000000666e+00 9.620000000000000773e-01 9.760000000000006448e-01
1.824000000000000057e+02 1.000000000000000666e+00 9.620000000000000773e-01 9.760000000000006448e-01
1.830000000000000000e+02 1.000000000000000666e+00 9.620000000000000773e-01 9.760000000000006448e-01
1.835999999999999943e+02 1.000000000000000666e+00 9.620000000000000773e-01 9.770000000000006457e-01
1.841999999999999886e+02 1.000000000000000666e+00 9.620000000000000773e-01 9.790000000000006475e-01
1.847999999999999829e+02 1.000000000000000666e+00 9.620000000000000773e-01 9.800000000000006484e-01
1.854000000000000057e+02 1.000000000000000666e+00 9.620000000000000773e-01 9.820000000000006501e-01
1.860000000000000000e+02 1.000000000000000666e+00 9.630000000000000782e-01 9.830000000000006510e-01
1.865999999999999943e+02 1.000000000000000666e+00 9.640000000000000790e-01 9.830000000000006510e-01
1.871999999999999886e+02 1.000000000000000666e+00 9.640000000000000790e-01 9.830000000000006510e-01
1.877999999999999829e+02 1.000000000000000666e+00 9.640000000000000790e-01 9.830000000000006510e-01
1.884000000000000057e+02 1.000000000000000666e+00 9.640000000000000790e-01 9.840000000000006519e-01
1.890000000000000000e+02 1.000000000000000666e+00 9.640000000000000790e-01 9.850000000000006528e-01
1.895999999999999943e+02 1.000000000000000666e+00 9.640000000000000790e-01 9.860000000000006537e-01
1.901999999999999886e+02 1.000000000000000666e+00 9.690000000000000835e-01 9.860000000000006537e-01
1.907999999999999829e+02 1.000000000000000666e+00 9.710000000000000853e-01 9.860000000000006537e-01
1.914000000000000057e+02 1.000000000000000666e+00 9.710000000000000853e-01 9.880000000000006555e-01
1.920000000000000000e+02 1.000000000000000666e+00 9.710000000000000853e-01 9.880000000000006555e-01
1.925999999999999943e+02 1.000000000000000666e+00 9.720000000000000862e-01 9.880000000000006555e-01
1.931999999999999886e+02 1.000000000000000666e+00 9.720000000000000862e-01 9.880000000000006555e-01
1.937999999999999829e+02 1.000000000000000666e+00 9.720000000000000862e-01 9.890000000000006564e-01
1.944000000000000057e+02 1.000000000000000666e+00 9.730000000000000870e-01 9.890000000000006564e-01
1.950000000000000000e+02 1.000000000000000666e+00 9.750000000000000888e-01 9.900000000000006573e-01
1.955999999999999943e+02 1.000000000000000666e+00 9.790000000000000924e-01 9.900000000000006573e-01
1.961999999999999886e+02 1.000000000000000666e+00 9.790000000000000924e-01 9.900000000000006573e-01
1.967999999999999829e+02 1.000000000000000666e+00 9.790000000000000924e-01 9.900000000000006573e-01
1.974000000000000057e+02 1.000000000000000666e+00 9.800000000000000933e-01 9.900000000000006573e-01
1.980000000000000000e+02 1.000000000000000666e+00 9.810000000000000941e-01 9.900000000000006573e-01
1.985999999999999943e+02 1.000000000000000666e+00 9.810000000000000941e-01 9.910000000000006581e-01
1.991999999999999886e+02 1.000000000000000666e+00 9.810000000000000941e-01 9.920000000000006590e-01
1.997999999999999829e+02 1.000000000000000666e+00 9.860000000000000986e-01 9.920000000000006590e-01
2.004000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.920000000000006590e-01
2.010000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.920000000000006590e-01
2.015999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.920000000000006590e-01
2.021999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.920000000000006590e-01
2.027999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.930000000000006599e-01
2.034000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.930000000000006599e-01
2.040000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.940000000000006608e-01
2.045999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.950000000000006617e-01
2.051999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.950000000000006617e-01
2.057999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.950000000000006617e-01
2.064000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.950000000000006617e-01
2.070000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.950000000000006617e-01
2.075999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.960000000000006626e-01
2.081999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.990000000000006652e-01
2.087999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.990000000000006652e-01
2.094000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.990000000000006652e-01
2.100000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 9.990000000000006652e-01
2.105999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.111999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.117999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.124000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.130000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.135999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.141999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.147999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.154000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.160000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.165999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.171999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.177999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.184000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.190000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.195999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.201999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.207999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.214000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.220000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.225999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.231999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.237999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.244000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.250000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.255999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.261999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.267999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.274000000000000057e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.280000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.285999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.291999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.297999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.303999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.310000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.315999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.321999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.327999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.333999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.340000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.345999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.351999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.357999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.363999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.370000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.375999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.381999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.387999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.393999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.400000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.405999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.411999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.417999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.423999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.430000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.435999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.441999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.447999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.453999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.460000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.465999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.471999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.477999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.483999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.490000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.495999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.501999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.507999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.513999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.520000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.525999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.531999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.537999999999999829e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.543999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.550000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.555999999999999943e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.561999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.568000000000000114e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.573999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.580000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.585999999999999659e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.591999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.598000000000000114e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.603999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.610000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.615999999999999659e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.621999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.628000000000000114e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.633999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.640000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.645999999999999659e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.651999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.658000000000000114e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.663999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.670000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.675999999999999659e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.681999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.688000000000000114e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.693999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.700000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.705999999999999659e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.711999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.718000000000000114e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.723999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.730000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.735999999999999659e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.741999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.748000000000000114e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.753999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.760000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.765999999999999659e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.771999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.778000000000000114e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.783999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.790000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.795999999999999659e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.801999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.808000000000000114e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.813999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.820000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.825999999999999659e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.831999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.838000000000000114e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.843999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.850000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.855999999999999659e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.861999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.868000000000000114e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.873999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.880000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.885999999999999659e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.891999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.898000000000000114e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.903999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.910000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.915999999999999659e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.921999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.928000000000000114e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.933999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.940000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.945999999999999659e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.951999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.958000000000000114e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.963999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.970000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.975999999999999659e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.981999999999999886e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.988000000000000114e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
2.993999999999999773e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00
3.000000000000000000e+02 1.000000000000000666e+00 1.000000000000000000e+00 1.000000000000000666e+00


==> figures/sourcefiles/max_lambda.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.200000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.800000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.100000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.400000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.700000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.300000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.600000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.900000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.200000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.500000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.800000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.100000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.400000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.700000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.000000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.300000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.600000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.900000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.200000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.500000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.800000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.100000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.400000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.700000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.000000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.300000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.600000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.900000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.020000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.050000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.080000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.110000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.140000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.170000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.200000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.230000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.260000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.290000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.320000000000000000e+03 1.000000000000000021e-03 0.000000000000000000e+00 0.000000000000000000e+00
1.350000000000000000e+03 2.000000000000000042e-03 0.000000000000000000e+00 0.000000000000000000e+00
1.380000000000000000e+03 3.000000000000000062e-03 0.000000000000000000e+00 0.000000000000000000e+00
1.410000000000000000e+03 3.000000000000000062e-03 0.000000000000000000e+00 0.000000000000000000e+00
1.440000000000000000e+03 3.000000000000000062e-03 0.000000000000000000e+00 0.000000000000000000e+00
1.470000000000000000e+03 3.000000000000000062e-03 0.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+03 3.000000000000000062e-03 0.000000000000000000e+00 0.000000000000000000e+00
1.530000000000000000e+03 6.000000000000000125e-03 0.000000000000000000e+00 0.000000000000000000e+00
1.560000000000000000e+03 6.000000000000000125e-03 0.000000000000000000e+00 0.000000000000000000e+00
1.590000000000000000e+03 6.000000000000000125e-03 0.000000000000000000e+00 0.000000000000000000e+00
1.620000000000000000e+03 6.000000000000000125e-03 0.000000000000000000e+00 0.000000000000000000e+00
1.650000000000000000e+03 6.000000000000000125e-03 0.000000000000000000e+00 0.000000000000000000e+00
1.680000000000000000e+03 6.000000000000000125e-03 0.000000000000000000e+00 0.000000000000000000e+00
1.710000000000000000e+03 7.000000000000000146e-03 0.000000000000000000e+00 0.000000000000000000e+00
1.740000000000000000e+03 7.000000000000000146e-03 0.000000000000000000e+00 0.000000000000000000e+00
1.770000000000000000e+03 7.000000000000000146e-03 0.000000000000000000e+00 0.000000000000000000e+00
1.800000000000000000e+03 8.000000000000000167e-03 0.000000000000000000e+00 0.000000000000000000e+00
1.830000000000000000e+03 8.000000000000000167e-03 0.000000000000000000e+00 0.000000000000000000e+00
1.860000000000000000e+03 8.000000000000000167e-03 0.000000000000000000e+00 0.000000000000000000e+00
1.890000000000000000e+03 8.000000000000000167e-03 0.000000000000000000e+00 0.000000000000000000e+00
1.920000000000000000e+03 8.000000000000000167e-03 0.000000000000000000e+00 0.000000000000000000e+00
1.950000000000000000e+03 9.000000000000001055e-03 0.000000000000000000e+00 0.000000000000000000e+00
1.980000000000000000e+03 1.000000000000000194e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.010000000000000000e+03 1.000000000000000194e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.040000000000000000e+03 1.000000000000000194e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.070000000000000000e+03 1.000000000000000194e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.100000000000000000e+03 1.100000000000000283e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.130000000000000000e+03 1.100000000000000283e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.160000000000000000e+03 1.100000000000000283e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.190000000000000000e+03 1.100000000000000283e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.220000000000000000e+03 1.200000000000000372e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.250000000000000000e+03 1.300000000000000461e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.280000000000000000e+03 1.400000000000000550e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.310000000000000000e+03 1.600000000000000727e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.340000000000000000e+03 1.800000000000000905e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.370000000000000000e+03 1.800000000000000905e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.400000000000000000e+03 1.900000000000000994e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.430000000000000000e+03 2.100000000000001171e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.460000000000000000e+03 2.300000000000001349e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.490000000000000000e+03 2.300000000000001349e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.520000000000000000e+03 2.400000000000001438e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.550000000000000000e+03 2.400000000000001438e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.580000000000000000e+03 2.400000000000001438e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.610000000000000000e+03 2.400000000000001438e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.640000000000000000e+03 2.600000000000001615e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.670000000000000000e+03 2.600000000000001615e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.700000000000000000e+03 2.700000000000001704e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.730000000000000000e+03 2.800000000000001793e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.760000000000000000e+03 3.100000000000001713e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.790000000000000000e+03 3.200000000000001454e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.820000000000000000e+03 3.300000000000001543e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.850000000000000000e+03 3.400000000000001632e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.880000000000000000e+03 3.400000000000001632e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.910000000000000000e+03 3.400000000000001632e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.940000000000000000e+03 3.500000000000001721e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.970000000000000000e+03 3.600000000000001810e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+03 3.700000000000001898e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.030000000000000000e+03 3.900000000000002076e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.060000000000000000e+03 4.200000000000002343e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.090000000000000000e+03 4.200000000000002343e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.120000000000000000e+03 4.500000000000002609e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.150000000000000000e+03 4.700000000000002787e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.180000000000000000e+03 4.900000000000002964e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.210000000000000000e+03 5.200000000000003231e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.240000000000000000e+03 5.400000000000003408e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.270000000000000000e+03 5.600000000000003586e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.300000000000000000e+03 6.200000000000003425e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.330000000000000000e+03 6.500000000000002998e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.360000000000000000e+03 6.500000000000002998e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.390000000000000000e+03 6.600000000000003086e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.420000000000000000e+03 6.600000000000003086e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.450000000000000000e+03 7.100000000000003531e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.480000000000000000e+03 7.100000000000003531e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.510000000000000000e+03 7.100000000000003531e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.540000000000000000e+03 7.400000000000003797e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.570000000000000000e+03 7.400000000000003797e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.600000000000000000e+03 7.500000000000003886e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.630000000000000000e+03 8.100000000000004419e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.660000000000000000e+03 8.400000000000004685e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.690000000000000000e+03 8.400000000000004685e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.720000000000000000e+03 8.400000000000004685e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.750000000000000000e+03 8.400000000000004685e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.780000000000000000e+03 8.400000000000004685e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.810000000000000000e+03 8.500000000000004774e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.840000000000000000e+03 8.500000000000004774e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.870000000000000000e+03 8.500000000000004774e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.900000000000000000e+03 8.700000000000004952e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.930000000000000000e+03 8.700000000000004952e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.960000000000000000e+03 8.800000000000005040e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.990000000000000000e+03 9.100000000000005307e-02 0.000000000000000000e+00 0.000000000000000000e+00
4.020000000000000000e+03 9.800000000000005929e-02 0.000000000000000000e+00 0.000000000000000000e+00
4.050000000000000000e+03 9.800000000000005929e-02 0.000000000000000000e+00 0.000000000000000000e+00
4.080000000000000000e+03 9.900000000000006017e-02 0.000000000000000000e+00 0.000000000000000000e+00
4.110000000000000000e+03 1.020000000000000628e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.140000000000000000e+03 1.020000000000000628e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.170000000000000000e+03 1.040000000000000646e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.200000000000000000e+03 1.080000000000000682e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.230000000000000000e+03 1.130000000000000726e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.260000000000000000e+03 1.140000000000000735e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.290000000000000000e+03 1.160000000000000753e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.320000000000000000e+03 1.210000000000000797e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.350000000000000000e+03 1.280000000000000859e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.380000000000000000e+03 1.360000000000000930e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.410000000000000000e+03 1.380000000000000948e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.440000000000000000e+03 1.390000000000000957e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.470000000000000000e+03 1.400000000000000966e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.500000000000000000e+03 1.440000000000001001e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.530000000000000000e+03 1.440000000000001001e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.560000000000000000e+03 1.540000000000001090e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.590000000000000000e+03 1.600000000000001144e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.620000000000000000e+03 1.650000000000001188e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.650000000000000000e+03 1.680000000000001215e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.680000000000000000e+03 1.710000000000001241e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.710000000000000000e+03 1.790000000000001312e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.740000000000000000e+03 1.840000000000001357e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.770000000000000000e+03 1.890000000000001401e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.800000000000000000e+03 1.910000000000001419e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.830000000000000000e+03 1.930000000000001437e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.860000000000000000e+03 1.990000000000001490e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.890000000000000000e+03 2.050000000000001543e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.920000000000000000e+03 2.110000000000001597e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.950000000000000000e+03 2.150000000000001632e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.980000000000000000e+03 2.160000000000001641e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.010000000000000000e+03 2.190000000000001668e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.040000000000000000e+03 2.230000000000001703e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.070000000000000000e+03 2.240000000000001712e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.100000000000000000e+03 2.250000000000001721e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.130000000000000000e+03 2.280000000000001747e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.160000000000000000e+03 2.310000000000001774e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.190000000000000000e+03 2.470000000000001639e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.220000000000000000e+03 2.620000000000001772e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.250000000000000000e+03 2.680000000000001825e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.280000000000000000e+03 2.740000000000001878e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.310000000000000000e+03 2.800000000000001932e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.340000000000000000e+03 2.870000000000001994e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.370000000000000000e+03 2.950000000000002065e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.400000000000000000e+03 3.030000000000002136e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.430000000000000000e+03 3.070000000000002172e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.460000000000000000e+03 3.080000000000002180e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.490000000000000000e+03 3.120000000000002216e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.520000000000000000e+03 3.240000000000002323e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.550000000000000000e+03 3.310000000000002385e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.580000000000000000e+03 3.420000000000002482e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.610000000000000000e+03 3.470000000000002527e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.640000000000000000e+03 3.540000000000002589e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.670000000000000000e+03 3.630000000000002669e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.700000000000000000e+03 3.740000000000002767e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.730000000000000000e+03 3.830000000000002847e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.760000000000000000e+03 4.010000000000003006e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.790000000000000000e+03 4.140000000000003122e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.820000000000000000e+03 4.170000000000003149e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.850000000000000000e+03 4.320000000000003282e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.880000000000000000e+03 4.390000000000003344e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.910000000000000000e+03 4.430000000000003380e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.940000000000000000e+03 4.510000000000003451e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.970000000000000000e+03 4.590000000000003522e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.000000000000000000e+03 4.650000000000003575e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.030000000000000000e+03 4.750000000000003664e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.060000000000000000e+03 4.780000000000003690e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.090000000000000000e+03 4.870000000000003770e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.120000000000000000e+03 4.920000000000003815e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.150000000000000000e+03 4.970000000000003859e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.180000000000000000e+03 5.020000000000003348e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.210000000000000000e+03 5.080000000000003402e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.240000000000000000e+03 5.170000000000003482e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.270000000000000000e+03 5.220000000000003526e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.300000000000000000e+03 5.240000000000003544e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.330000000000000000e+03 5.270000000000003570e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.360000000000000000e+03 5.330000000000003624e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.390000000000000000e+03 5.360000000000003650e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.420000000000000000e+03 5.390000000000003677e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.450000000000000000e+03 5.410000000000003695e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.480000000000000000e+03 5.500000000000003775e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.510000000000000000e+03 5.580000000000003846e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.540000000000000000e+03 5.630000000000003890e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.570000000000000000e+03 5.650000000000003908e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.600000000000000000e+03 5.680000000000003935e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.630000000000000000e+03 5.700000000000003952e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.660000000000000000e+03 5.710000000000003961e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.690000000000000000e+03 5.790000000000004032e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.720000000000000000e+03 5.860000000000004095e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.750000000000000000e+03 5.910000000000004139e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.780000000000000000e+03 5.950000000000004174e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.810000000000000000e+03 5.970000000000004192e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.840000000000000000e+03 6.000000000000004219e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.870000000000000000e+03 6.050000000000004263e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.900000000000000000e+03 6.080000000000004290e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.930000000000000000e+03 6.150000000000004352e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.960000000000000000e+03 6.190000000000004388e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.990000000000000000e+03 6.240000000000004432e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.020000000000000000e+03 6.310000000000004494e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.050000000000000000e+03 6.370000000000004547e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.080000000000000000e+03 6.460000000000004627e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.110000000000000000e+03 6.520000000000004681e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.140000000000000000e+03 6.560000000000004716e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.170000000000000000e+03 6.580000000000004734e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.200000000000000000e+03 6.610000000000004761e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.230000000000000000e+03 6.650000000000004796e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.260000000000000000e+03 6.700000000000004841e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.290000000000000000e+03 6.740000000000004876e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.320000000000000000e+03 6.820000000000004947e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.350000000000000000e+03 6.870000000000004992e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.380000000000000000e+03 6.920000000000005036e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.410000000000000000e+03 6.950000000000005063e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.440000000000000000e+03 7.000000000000005107e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.470000000000000000e+03 7.070000000000005169e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.500000000000000000e+03 7.140000000000005231e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.530000000000000000e+03 7.170000000000005258e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.560000000000000000e+03 7.200000000000005285e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.590000000000000000e+03 7.250000000000005329e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.620000000000000000e+03 7.300000000000005373e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.650000000000000000e+03 7.410000000000005471e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.680000000000000000e+03 7.500000000000005551e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.710000000000000000e+03 7.570000000000005613e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.740000000000000000e+03 7.660000000000005693e-01 0.000000000000000000e+00 1.038421599169262691e-03
7.770000000000000000e+03 7.690000000000005720e-01 0.000000000000000000e+00 2.076843198338525383e-03
7.800000000000000000e+03 7.750000000000005773e-01 0.000000000000000000e+00 2.076843198338525383e-03
7.830000000000000000e+03 7.860000000000005871e-01 0.000000000000000000e+00 2.076843198338525383e-03
7.860000000000000000e+03 7.950000000000005951e-01 0.000000000000000000e+00 2.076843198338525383e-03
7.890000000000000000e+03 8.060000000000006048e-01 0.000000000000000000e+00 2.076843198338525383e-03
7.920000000000000000e+03 8.100000000000006084e-01 0.000000000000000000e+00 2.076843198338525383e-03
7.950000000000000000e+03 8.140000000000006120e-01 0.000000000000000000e+00 2.076843198338525383e-03
7.980000000000000000e+03 8.200000000000006173e-01 0.000000000000000000e+00 2.076843198338525383e-03
8.010000000000000000e+03 8.280000000000006244e-01 0.000000000000000000e+00 2.076843198338525383e-03
8.040000000000000000e+03 8.380000000000006333e-01 0.000000000000000000e+00 3.115264797507788074e-03
8.070000000000000000e+03 8.450000000000006395e-01 0.000000000000000000e+00 3.115264797507788074e-03
8.100000000000000000e+03 8.560000000000006493e-01 0.000000000000000000e+00 4.153686396677050766e-03
8.130000000000000000e+03 8.620000000000006546e-01 0.000000000000000000e+00 4.153686396677050766e-03
8.160000000000000000e+03 8.680000000000006599e-01 0.000000000000000000e+00 5.192107995846313023e-03
8.190000000000000000e+03 8.700000000000006617e-01 0.000000000000000000e+00 5.192107995846313023e-03
8.220000000000000000e+03 8.750000000000006661e-01 0.000000000000000000e+00 5.192107995846313023e-03
8.250000000000000000e+03 8.850000000000006750e-01 0.000000000000000000e+00 8.307372793354101531e-03
8.280000000000000000e+03 8.920000000000006812e-01 0.000000000000000000e+00 8.307372793354101531e-03
8.310000000000000000e+03 8.970000000000006857e-01 0.000000000000000000e+00 9.345794392523363789e-03
8.340000000000000000e+03 9.010000000000006892e-01 0.000000000000000000e+00 1.142263759086189004e-02
8.370000000000000000e+03 9.060000000000006937e-01 0.000000000000000000e+00 1.142263759086189004e-02
8.400000000000000000e+03 9.100000000000006972e-01 0.000000000000000000e+00 1.142263759086189004e-02
8.430000000000000000e+03 9.130000000000006999e-01 0.000000000000000000e+00 1.349948078920041455e-02
8.460000000000000000e+03 9.130000000000006999e-01 0.000000000000000000e+00 1.453790238836967681e-02
8.490000000000000000e+03 9.150000000000007017e-01 0.000000000000000000e+00 1.661474558670820306e-02
8.520000000000000000e+03 9.200000000000007061e-01 0.000000000000000000e+00 1.869158878504672758e-02
8.550000000000000000e+03 9.220000000000007079e-01 0.000000000000000000e+00 2.076843198338525209e-02
8.580000000000000000e+03 9.240000000000007097e-01 0.000000000000000000e+00 2.388369678089304060e-02
8.610000000000000000e+03 9.260000000000007114e-01 0.000000000000000000e+00 2.907580477673935362e-02
8.640000000000000000e+03 9.300000000000007150e-01 0.000000000000000000e+00 3.426791277258566665e-02
8.670000000000000000e+03 9.310000000000007159e-01 0.000000000000000000e+00 4.049844236760124366e-02
8.700000000000000000e+03 9.310000000000007159e-01 0.000000000000000000e+00 4.465212876427829269e-02
8.730000000000000000e+03 9.310000000000007159e-01 0.000000000000000000e+00 4.880581516095534172e-02
8.760000000000000000e+03 9.320000000000007168e-01 0.000000000000000000e+00 5.711318795430944673e-02
8.790000000000000000e+03 9.330000000000007176e-01 0.000000000000000000e+00 6.022845275181723523e-02
8.820000000000000000e+03 9.360000000000007203e-01 0.000000000000000000e+00 7.268951194184838926e-02
8.850000000000000000e+03 9.370000000000007212e-01 0.000000000000000000e+00 8.515057113187954330e-02
8.880000000000000000e+03 9.380000000000007221e-01 0.000000000000000000e+00 1.131879543094496399e-01
8.910000000000000000e+03 9.390000000000007230e-01 0.000000000000000000e+00 1.287642782969885824e-01
8.940000000000000000e+03 9.410000000000007248e-01 0.000000000000000000e+00 1.412253374870197364e-01
8.970000000000000000e+03 9.430000000000007265e-01 0.000000000000000000e+00 1.526479750778816369e-01
9.000000000000000000e+03 9.460000000000007292e-01 0.000000000000000000e+00 1.630321910695742560e-01
9.030000000000000000e+03 9.460000000000007292e-01 0.000000000000000000e+00 1.703011422637590866e-01
9.060000000000000000e+03 9.460000000000007292e-01 0.000000000000000000e+00 1.869158878504672827e-01
9.090000000000000000e+03 9.480000000000007310e-01 0.000000000000000000e+00 2.014537902388369717e-01
9.120000000000000000e+03 9.500000000000007327e-01 0.000000000000000000e+00 2.222222222222222376e-01
9.150000000000000000e+03 9.540000000000007363e-01 0.000000000000000000e+00 2.294911734164070682e-01
9.180000000000000000e+03 9.580000000000007399e-01 0.000000000000000000e+00 2.481827622014537993e-01
9.210000000000000000e+03 9.600000000000007416e-01 0.000000000000000000e+00 2.596053997923156720e-01
9.240000000000000000e+03 9.650000000000007461e-01 0.000000000000000000e+00 2.689511941848390375e-01
9.270000000000000000e+03 9.670000000000007478e-01 0.000000000000000000e+00 2.824506749740394729e-01
9.300000000000000000e+03 9.680000000000007487e-01 0.000000000000000000e+00 2.917964693665628384e-01
9.330000000000000000e+03 9.710000000000007514e-01 0.000000000000000000e+00 3.032191069574247111e-01
9.360000000000000000e+03 9.720000000000007523e-01 0.000000000000000000e+00 3.156801661474558651e-01
9.390000000000000000e+03 9.740000000000007541e-01 0.000000000000000000e+00 3.239875389408099493e-01
9.420000000000000000e+03 9.740000000000007541e-01 0.000000000000000000e+00 3.343717549325025962e-01
9.450000000000000000e+03 9.740000000000007541e-01 0.000000000000000000e+00 3.468328141225337502e-01
9.480000000000000000e+03 9.770000000000007567e-01 0.000000000000000000e+00 3.624091381100726927e-01
9.510000000000000000e+03 9.780000000000007576e-01 0.000000000000000000e+00 3.738317757009345654e-01
9.540000000000000000e+03 9.780000000000007576e-01 0.000000000000000000e+00 3.862928348909657195e-01
9.570000000000000000e+03 9.780000000000007576e-01 0.000000000000000000e+00 3.914849428868120151e-01
9.600000000000000000e+03 9.780000000000007576e-01 0.000000000000000000e+00 4.029075804776738878e-01
9.630000000000000000e+03 9.780000000000007576e-01 0.000000000000000000e+00 4.132917964693665347e-01
9.660000000000000000e+03 9.780000000000007576e-01 0.000000000000000000e+00 4.267912772585669701e-01
9.690000000000000000e+03 9.790000000000007585e-01 0.000000000000000000e+00 4.340602284527518284e-01
9.720000000000000000e+03 9.790000000000007585e-01 0.000000000000000000e+00 4.371754932502596169e-01
9.750000000000000000e+03 9.830000000000007621e-01 0.000000000000000000e+00 4.392523364485981241e-01
9.780000000000000000e+03 9.890000000000007674e-01 0.000000000000000000e+00 4.485981308411214896e-01
9.810000000000000000e+03 9.940000000000007718e-01 0.000000000000000000e+00 4.579439252336448551e-01
9.840000000000000000e+03 9.950000000000007727e-01 0.000000000000000000e+00 4.662512980269989393e-01
9.870000000000000000e+03 9.960000000000007736e-01 0.000000000000000000e+00 4.693665628245067278e-01
9.900000000000000000e+03 9.960000000000007736e-01 0.000000000000000000e+00 4.776739356178608120e-01
9.930000000000000000e+03 9.960000000000007736e-01 0.000000000000000000e+00 4.828660436137071077e-01
9.960000000000000000e+03 9.970000000000007745e-01 0.000000000000000000e+00 4.901349948078919661e-01
9.990000000000000000e+03 9.970000000000007745e-01 0.000000000000000000e+00 4.942886812045690359e-01
1.002000000000000000e+04 9.970000000000007745e-01 0.000000000000000000e+00 4.984423676012461057e-01
1.005000000000000000e+04 9.970000000000007745e-01 0.000000000000000000e+00 5.067497403946001899e-01
1.008000000000000000e+04 9.970000000000007745e-01 0.000000000000000000e+00 5.098650051921079784e-01
1.011000000000000000e+04 9.980000000000007754e-01 0.000000000000000000e+00 5.160955347871235555e-01
1.014000000000000000e+04 9.980000000000007754e-01 0.000000000000000000e+00 5.233644859813083583e-01
1.017000000000000000e+04 9.980000000000007754e-01 0.000000000000000000e+00 5.264797507788161468e-01
1.020000000000000000e+04 9.980000000000007754e-01 0.000000000000000000e+00 5.316718587746624980e-01
1.023000000000000000e+04 9.980000000000007754e-01 0.000000000000000000e+00 5.347871235721702865e-01
1.026000000000000000e+04 9.980000000000007754e-01 0.000000000000000000e+00 5.379023883696780750e-01
1.029000000000000000e+04 9.980000000000007754e-01 0.000000000000000000e+00 5.389408099688473008e-01
1.032000000000000000e+04 9.980000000000007754e-01 0.000000000000000000e+00 5.451713395638628779e-01
1.035000000000000000e+04 9.980000000000007754e-01 0.000000000000000000e+00 5.493250259605398922e-01
1.038000000000000000e+04 9.980000000000007754e-01 0.000000000000000000e+00 5.565939771547246950e-01
1.041000000000000000e+04 9.980000000000007754e-01 0.000000000000000000e+00 5.576323987538939209e-01
1.044000000000000000e+04 9.980000000000007754e-01 0.000000000000000000e+00 5.607476635514017094e-01
1.047000000000000000e+04 9.990000000000007763e-01 0.000000000000000000e+00 5.617860851505709352e-01
1.050000000000000000e+04 9.990000000000007763e-01 0.000000000000000000e+00 5.659397715472479495e-01
1.053000000000000000e+04 9.990000000000007763e-01 0.000000000000000000e+00 5.659397715472479495e-01
1.056000000000000000e+04 9.990000000000007763e-01 0.000000000000000000e+00 5.669781931464171754e-01
1.059000000000000000e+04 9.990000000000007763e-01 0.000000000000000000e+00 5.680166147455864012e-01
1.062000000000000000e+04 9.990000000000007763e-01 0.000000000000000000e+00 5.690550363447556270e-01
1.065000000000000000e+04 9.990000000000007763e-01 0.000000000000000000e+00 5.690550363447556270e-01
1.068000000000000000e+04 9.990000000000007763e-01 0.000000000000000000e+00 5.690550363447556270e-01
1.071000000000000000e+04 9.990000000000007763e-01 0.000000000000000000e+00 5.700934579439248528e-01
1.074000000000000000e+04 9.990000000000007763e-01 0.000000000000000000e+00 5.700934579439248528e-01
1.077000000000000000e+04 9.990000000000007763e-01 0.000000000000000000e+00 5.711318795430940787e-01
1.080000000000000000e+04 9.990000000000007763e-01 0.000000000000000000e+00 5.711318795430940787e-01
1.083000000000000000e+04 9.990000000000007763e-01 0.000000000000000000e+00 5.721703011422633045e-01
1.086000000000000000e+04 9.990000000000007763e-01 0.000000000000000000e+00 5.742471443406018672e-01
1.089000000000000000e+04 1.000000000000000666e+00 0.000000000000000000e+00 5.742471443406018672e-01
1.092000000000000000e+04 1.000000000000000666e+00 0.000000000000000000e+00 5.742471443406018672e-01
1.095000000000000000e+04 1.000000000000000666e+00 0.000000000000000000e+00 5.742471443406018672e-01
1.098000000000000000e+04 1.000000000000000666e+00 0.000000000000000000e+00 5.742471443406018672e-01
1.101000000000000000e+04 1.000000000000000666e+00 0.000000000000000000e+00 5.742471443406018672e-01
1.104000000000000000e+04 1.000000000000000666e+00 0.000000000000000000e+00 5.784008307372788815e-01
1.107000000000000000e+04 1.000000000000000666e+00 0.000000000000000000e+00 5.804776739356174442e-01
1.110000000000000000e+04 1.000000000000000666e+00 0.000000000000000000e+00 5.815160955347866700e-01
1.113000000000000000e+04 1.000000000000000666e+00 0.000000000000000000e+00 5.825545171339558959e-01
1.116000000000000000e+04 1.000000000000000666e+00 0.000000000000000000e+00 5.846313603322944585e-01
1.119000000000000000e+04 1.000000000000000666e+00 0.000000000000000000e+00 5.856697819314636844e-01
1.122000000000000000e+04 1.000000000000000666e+00 0.000000000000000000e+00 5.877466251298022470e-01
1.125000000000000000e+04 1.000000000000000666e+00 0.000000000000000000e+00 5.939771547248178241e-01
1.128000000000000000e+04 1.000000000000000666e+00 0.000000000000000000e+00 5.960539979231563867e-01
1.131000000000000000e+04 1.000000000000000666e+00 0.000000000000000000e+00 5.991692627206641752e-01
1.134000000000000000e+04 1.000000000000000666e+00 0.000000000000000000e+00 6.002076843198334011e-01
1.137000000000000000e+04 1.000000000000000666e+00 0.000000000000000000e+00 6.033229491173411896e-01
1.140000000000000000e+04 1.000000000000000666e+00 0.000000000000000000e+00 6.043613707165104154e-01
1.143000000000000000e+04 1.000000000000000666e+00 0.000000000000000000e+00 6.074766355140182039e-01
1.146000000000000000e+04 1.000000000000000666e+00 0.000000000000000000e+00 6.116303219106952183e-01
1.149000000000000000e+04 1.000000000000000666e+00 0.000000000000000000e+00 6.126687435098644441e-01
1.152000000000000000e+04 1.000000000000000666e+00 0.000000000000000000e+00 6.178608515057107953e-01
1.155000000000000000e+04 1.000000000000000666e+00 0.000000000000000000e+00 6.209761163032185838e-01
1.158000000000000000e+04 1.000000000000000666e+00 0.000000000000000000e+00 6.240913811007263723e-01
1.161000000000000000e+04 1.000000000000000666e+00 0.000000000000000000e+00 6.272066458982341608e-01
1.164000000000000000e+04 1.000000000000000666e+00 0.000000000000000000e+00 6.292834890965727235e-01
1.167000000000000000e+04 1.000000000000000666e+00 0.000000000000000000e+00 6.355140186915883005e-01
1.170000000000000000e+04 1.000000000000000666e+00 0.000000000000000000e+00 6.375908618899268632e-01
1.173000000000000000e+04 1.000000000000000666e+00 0.000000000000000000e+00 6.386292834890960890e-01
1.176000000000000000e+04 1.000000000000000666e+00 0.000000000000000000e+00 6.448598130841116660e-01
1.179000000000000000e+04 1.000000000000000666e+00 0.000000000000000000e+00 6.458982346832808918e-01
1.182000000000000000e+04 1.000000000000000666e+00 0.000000000000000000e+00 6.490134994807886804e-01
1.185000000000000000e+04 1.000000000000000666e+00 0.000000000000000000e+00 6.510903426791272430e-01
1.188000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 6.531671858774658057e-01
1.191000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 6.593977154724813827e-01
1.194000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 6.614745586708199454e-01
1.197000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 6.625129802699891712e-01
1.200000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 6.635514018691583971e-01
1.203000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 6.687435098650047482e-01
1.206000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 6.739356178608510994e-01
1.209000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 6.853582554517130276e-01
1.212000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 6.905503634475593788e-01
1.215000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 6.957424714434057300e-01
1.218000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 6.998961578400827444e-01
1.221000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 7.092419522326061099e-01
1.224000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 7.123572170301138984e-01
1.227000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 7.206645898234680381e-01
1.230000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 7.268951194184836151e-01
1.233000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 7.289719626168221778e-01
1.236000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 7.352024922118377548e-01
1.239000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 7.414330218068533318e-01
1.242000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 7.497403946002074715e-01
1.245000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 7.580477673935616112e-01
1.248000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 7.642782969885771882e-01
1.251000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 7.725856697819313279e-01
1.254000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 7.788161993769469049e-01
1.257000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 7.850467289719624819e-01
1.260000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 7.954309449636550733e-01
1.263000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 7.985462097611628618e-01
1.266000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 8.016614745586706503e-01
1.269000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 8.078920041536862273e-01
1.272000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 8.130841121495325785e-01
1.275000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 8.182762201453789297e-01
1.278000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 8.213914849428867182e-01
1.281000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 8.245067497403945067e-01
1.284000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 8.265835929387330694e-01
1.287000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 8.296988577362408579e-01
1.290000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 8.348909657320872091e-01
1.293000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 8.411214953271027861e-01
1.296000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 8.431983385254413488e-01
1.299000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 8.452751817237799115e-01
1.302000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 8.494288681204569258e-01
1.305000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 8.525441329179647143e-01
1.308000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 8.535825545171339401e-01
1.311000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 8.608515057113187430e-01
1.314000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 8.639667705088265315e-01
1.317000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 8.670820353063343200e-01
1.320000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 8.701973001038421085e-01
1.323000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 8.774662512980269113e-01
1.326000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 8.785046728971961372e-01
1.329000000000000000e+04 1.000000000000000666e+00 1.066098081023454137e-03 8.805815160955346999e-01
1.332000000000000000e+04 1.000000000000000666e+00 8.528784648187633100e-03 8.878504672897195027e-01
1.335000000000000000e+04 1.000000000000000666e+00 8.528784648187633100e-03 8.878504672897195027e-01
1.338000000000000000e+04 1.000000000000000666e+00 8.528784648187633100e-03 8.878504672897195027e-01
1.341000000000000000e+04 1.000000000000000666e+00 8.528784648187633100e-03 8.909657320872272912e-01
1.344000000000000000e+04 1.000000000000000666e+00 1.812366737739871947e-02 8.961578400830736424e-01
1.347000000000000000e+04 1.000000000000000666e+00 1.812366737739871947e-02 8.971962616822428682e-01
1.350000000000000000e+04 1.000000000000000666e+00 1.812366737739871947e-02 8.971962616822428682e-01
1.353000000000000000e+04 1.000000000000000666e+00 1.812366737739871947e-02 9.023883696780892194e-01
1.356000000000000000e+04 1.000000000000000666e+00 1.812366737739871947e-02 9.055036344755970079e-01
1.359000000000000000e+04 1.000000000000000666e+00 2.985074626865671585e-02 9.075804776739355706e-01
1.362000000000000000e+04 1.000000000000000666e+00 2.985074626865671585e-02 9.106957424714433591e-01
1.365000000000000000e+04 1.000000000000000666e+00 2.985074626865671585e-02 9.106957424714433591e-01
1.368000000000000000e+04 1.000000000000000666e+00 2.985074626865671585e-02 9.106957424714433591e-01
1.371000000000000000e+04 1.000000000000000666e+00 3.091684434968016912e-02 9.117341640706125849e-01
1.374000000000000000e+04 1.000000000000000666e+00 3.091684434968016912e-02 9.169262720664589361e-01
1.377000000000000000e+04 1.000000000000000666e+00 3.091684434968016912e-02 9.200415368639667246e-01
1.380000000000000000e+04 1.000000000000000666e+00 3.091684434968016912e-02 9.200415368639667246e-01
1.383000000000000000e+04 1.000000000000000666e+00 3.091684434968016912e-02 9.231568016614745131e-01
1.386000000000000000e+04 1.000000000000000666e+00 1.055437100213219570e-01 9.262720664589823016e-01
1.389000000000000000e+04 1.000000000000000666e+00 1.066098081023454103e-01 9.293873312564900901e-01
1.392000000000000000e+04 1.000000000000000666e+00 1.066098081023454103e-01 9.304257528556593160e-01
1.395000000000000000e+04 1.000000000000000666e+00 1.066098081023454103e-01 9.335410176531671045e-01
1.398000000000000000e+04 1.000000000000000666e+00 1.066098081023454103e-01 9.345794392523363303e-01
1.401000000000000000e+04 1.000000000000000666e+00 2.078891257995735542e-01 9.366562824506748930e-01
1.404000000000000000e+04 1.000000000000000666e+00 2.078891257995735542e-01 9.397715472481826815e-01
1.407000000000000000e+04 1.000000000000000666e+00 2.089552238805970075e-01 9.439252336448596958e-01
1.410000000000000000e+04 1.000000000000000666e+00 2.089552238805970075e-01 9.470404984423674843e-01
1.413000000000000000e+04 1.000000000000000666e+00 2.089552238805970075e-01 9.491173416407060470e-01
1.416000000000000000e+04 1.000000000000000666e+00 5.405117270788912798e-01 9.532710280373830614e-01
1.419000000000000000e+04 1.000000000000000666e+00 5.405117270788912798e-01 9.553478712357216240e-01
1.422000000000000000e+04 1.000000000000000666e+00 5.405117270788912798e-01 9.574247144340601867e-01
1.425000000000000000e+04 1.000000000000000666e+00 5.405117270788912798e-01 9.584631360332294125e-01
1.428000000000000000e+04 1.000000000000000666e+00 5.405117270788912798e-01 9.605399792315679752e-01
1.431000000000000000e+04 1.000000000000000666e+00 5.799573560767591340e-01 9.605399792315679752e-01
1.434000000000000000e+04 1.000000000000000666e+00 5.799573560767591340e-01 9.657320872274143264e-01
1.437000000000000000e+04 1.000000000000000666e+00 5.799573560767591340e-01 9.698857736240913407e-01
1.440000000000000000e+04 1.000000000000000666e+00 5.799573560767591340e-01 9.709241952232605666e-01
1.443000000000000000e+04 1.000000000000000666e+00 5.799573560767591340e-01 9.719626168224297924e-01
1.446000000000000000e+04 1.000000000000000666e+00 9.605543710021322568e-01 9.750778816199375809e-01
1.449000000000000000e+04 1.000000000000000666e+00 9.605543710021322568e-01 9.750778816199375809e-01
1.452000000000000000e+04 1.000000000000000666e+00 9.605543710021322568e-01 9.771547248182761436e-01
1.455000000000000000e+04 1.000000000000000666e+00 9.605543710021322568e-01 9.792315680166147063e-01
1.458000000000000000e+04 1.000000000000000666e+00 9.605543710021322568e-01 9.802699896157839321e-01
1.461000000000000000e+04 1.000000000000000666e+00 9.605543710021322568e-01 9.802699896157839321e-01
1.464000000000000000e+04 1.000000000000000666e+00 9.605543710021322568e-01 9.823468328141224948e-01
1.467000000000000000e+04 1.000000000000000666e+00 9.605543710021322568e-01 9.844236760124610575e-01
1.470000000000000000e+04 1.000000000000000666e+00 9.605543710021322568e-01 9.844236760124610575e-01
1.473000000000000000e+04 1.000000000000000666e+00 9.605543710021322568e-01 9.865005192107996201e-01
1.476000000000000000e+04 1.000000000000000666e+00 9.605543710021322568e-01 9.865005192107996201e-01
1.479000000000000000e+04 1.000000000000000666e+00 9.989339019189765745e-01 9.906542056074766345e-01
1.482000000000000000e+04 1.000000000000000666e+00 9.989339019189765745e-01 9.916926272066458603e-01
1.485000000000000000e+04 1.000000000000000666e+00 9.989339019189765745e-01 9.927310488058150861e-01
1.488000000000000000e+04 1.000000000000000666e+00 9.989339019189765745e-01 9.937694704049843120e-01
1.491000000000000000e+04 1.000000000000000666e+00 9.989339019189765745e-01 9.958463136033228746e-01
1.494000000000000000e+04 1.000000000000000666e+00 1.000000000000000000e+00 9.958463136033228746e-01
1.497000000000000000e+04 1.000000000000000666e+00 1.000000000000000000e+00 9.999999999999998890e-01
1.500000000000000000e+04 1.000000000000000666e+00 1.000000000000000000e+00 9.999999999999998890e-01


==> figures/sourcefiles/queues.txt <==
 lambda         Inter_plane_hop    Intra_plane_hop Inter_plane_pathloss    Intra_plane_pathloss Inter_plane_latency    Intra_plane_latency   
 1.00000000e+03 5.16860975e-01 9.28376787e-03 3.01401913e-02 1.14151954e-01 2.00753972e-01 7.66434007e-02
 1.00000000e+04 6.77903153e+00 3.05716567e-02 3.64291981e-02 4.34109187e-01 4.37334952e-01 2.05249418e-01
 1.00000000e+05 6.14682154e+01 5.93509601e-02  3.66199041e-01 4.16903404e+01 9.51930087e+00 1.48358587e+01
